Robustifying Learning-Augmented Caching Efficiently without Compromising 1-Consistency

The online caching problem aims to minimize cache misses when serving a sequence of requests under a limited cache size. While naive learning-augmented caching algorithms achieve ideal $1$-consistency, they lack robustness guarantees. Existing robustification methods either sacrifice $1$-consistency or introduce excessive computational overhead. In this paper, we introduce Guard, a lightweight robustification framework that enhances the robustness of a broad class of learning-augmented caching algorithms to $2H_{k-1} + 2$, while preserving their $1$-consistency. Guard achieves the current best-known trade-off between consistency and robustness, with only O(1) additional per-request overhead, thereby maintaining the original time complexity of the base algorithm. Extensive experiments across multiple real-world datasets and prediction models validate the effectiveness of Guard in practice.

==> plot_exguard_pred_calls/brightkite/bin/blindoracledfbp.csv <==
x,y
0,33062
0.1,40008
0.2,44179
0.3,48026
0.4,51491
0.5,55101
0.6,58612
0.7,62109
0.8,66128
0.9,70095
1,75278


==> plot_exguard_pred_calls/brightkite/bin/blindoraclerfbp.csv <==
x,y
0,33062
0.1,39913
0.2,44108
0.3,48052
0.4,51286
0.5,55011
0.6,58514
0.7,62393
0.8,66059
0.9,70469
1,75320


==> plot_exguard_pred_calls/brightkite/bin/exguardfbp.csv <==
x,y
0,33062
0.1,35297
0.2,36438
0.3,37272
0.4,37930
0.5,38379
0.6,38756
0.7,39135
0.8,39499
0.9,39733
1,40055


==> plot_exguard_pred_calls/brightkite/bin/fbp.csv <==
x,y
0,33062
0.1,39876
0.2,44094
0.3,48018
0.4,51541
0.5,55188
0.6,58428
0.7,62349
0.8,66018
0.9,70250
1,75356


==> plot_exguard_pred_calls/brightkite/bin/guardfbp0.csv <==
x,y
0,33062
0.1,34903
0.2,35886
0.3,36663
0.4,37307
0.5,37857
0.6,38304
0.7,38806
0.8,39117
0.9,39386
1,39713


==> plot_exguard_pred_calls/brightkite/bin/markpred.csv <==
x,y
0,41482
0.1,41978
0.2,42507
0.3,43112
0.4,43745
0.5,44417
0.6,45068
0.7,45793
0.8,46660
0.9,47571
1,48619


==> plot_exguard_pred_calls/brightkite/logdis/blindoracledftp.csv <==
x,y
0,33062
5,36412
10,40720
20,43803
30,44899
40,45533
50,45870


==> plot_exguard_pred_calls/brightkite/logdis/blindoraclerftp.csv <==
x,y
0,33062
5,36476
10,40495
20,43474
30,44984
40,45578
50,45980


==> plot_exguard_pred_calls/brightkite/logdis/exguard_1.csv <==
x,y
0,33062
5,34665
10,35875
20,36451
30,36642
40,36671
50,36706


==> plot_exguard_pred_calls/brightkite/logdis/exguard_2.csv <==
x,y
0,33062
5,34370
10,35385
20,35895
30,36060
40,36131
50,36175


==> plot_exguard_pred_calls/brightkite/logdis/exguard_4.csv <==
x,y
0,33062
5,34310
10,35252
20,35841
30,35976
40,35992
50,36120


==> plot_exguard_pred_calls/brightkite/logdis/exguard_8.csv <==
x,y
0,33062
5,34271
10,35209
20,35824
30,36026
40,36060
50,36104


==> plot_exguard_pred_calls/brightkite/logdis/ftp.csv <==
x,y
0,33062
5,36421
10,40675
20,43705
30,44929
40,45702
50,46079


==> plot_exguard_pred_calls/brightkite/logdis/guardftp0.csv <==
x,y
0,33062
5,34291
10,35282
20,35828
30,35997
40,36072
50,36098


==> plot_exguard_pred_calls/brightkite/logdis/lmarker.csv <==
x,y
0,40720
5,40720
10,40720
20,40720
30,40720
40,40720
50,40720


==> plot_exguard_pred_calls/brightkite/logdis/lnonmarker.csv <==
x,y
0,40668
5,40512
10,40550
20,40564
30,40513
40,40553
50,40584


==> plot_exguard_pred_calls/brightkite/logdis/predmarker.csv <==
x,y
0,40720
5,41831
10,42835
20,43333
30,43462
40,43502
50,43580


==> plot_exguard_res-dis-1-1/astar/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.125
100,1.175
200,1.217
500,1.260
1000,1.279
1500,1.286
2000,1.286
2500,1.288
3000,1.292


==> plot_exguard_res-dis-1-1/astar/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.130
100,1.180
200,1.230
500,1.271
1000,1.286
1500,1.288
2000,1.296
2500,1.296
3000,1.304


==> plot_exguard_res-dis-1-1/astar/dis/fr.csv <==
x,y
0,1.000
50,1.458
100,1.484
200,1.498
500,1.506
1000,1.509
1500,1.511
2000,1.510
2500,1.512
3000,1.511


==> plot_exguard_res-dis-1-1/astar/dis/ftp.csv <==
x,y
0,1.000
50,1.125
100,1.174
200,1.219
500,1.256
1000,1.277
1500,1.284
2000,1.286
2500,1.289
3000,1.292


==> plot_exguard_res-dis-1-1/astar/dis/guardftp0.csv <==
x,y
0,1.000
50,1.250
100,1.312
200,1.353
500,1.380
1000,1.387
1500,1.391
2000,1.393
2500,1.395
3000,1.398


==> plot_exguard_res-dis-1-1/astar/dis/guardftp5.csv <==
x,y
0,1.000
50,1.164
100,1.231
200,1.276
500,1.308
1000,1.323
1500,1.329
2000,1.330
2500,1.331
3000,1.332


==> plot_exguard_res-dis-1-1/astar/dis/lmarker.csv <==
x,y
0,1.455
50,1.495
100,1.505
200,1.512
500,1.518
1000,1.520
1500,1.521
2000,1.520
2500,1.521
3000,1.521


==> plot_exguard_res-dis-1-1/astar/dis/lnonmarker.csv <==
x,y
0,1.454
50,1.481
100,1.494
200,1.502
500,1.508
1000,1.511
1500,1.512
2000,1.512
2500,1.512
3000,1.512


==> plot_exguard_res-dis-1-1/astar/dis/predmarker.csv <==
x,y
0,1.455
50,1.494
100,1.505
200,1.513
500,1.517
1000,1.520
1500,1.521
2000,1.522
2500,1.521
3000,1.523


==> plot_exguard_res-dis-1-1/astar/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.051
10,1.082
20,1.101
30,1.109
40,1.113
50,1.116


==> plot_exguard_res-dis-1-1/astar/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.052
10,1.090
20,1.103
30,1.111
40,1.120
50,1.117


==> plot_exguard_res-dis-1-1/astar/logdis/fr.csv <==
x,y
0,1.000
5,1.403
10,1.441
20,1.454
30,1.459
40,1.463
50,1.463


==> plot_exguard_res-dis-1-1/astar/logdis/ftp.csv <==
x,y
0,1.000
5,1.050
10,1.080
20,1.101
30,1.109
40,1.111
50,1.115


==> plot_exguard_res-dis-1-1/astar/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.149
10,1.205
20,1.240
30,1.252
40,1.259
50,1.262


==> plot_exguard_res-dis-1-1/astar/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.059
10,1.104
20,1.132
30,1.143
40,1.149
50,1.154


==> plot_exguard_res-dis-1-1/astar/logdis/lmarker.csv <==
x,y
0,1.455
5,1.484
10,1.495
20,1.501
30,1.504
40,1.505
50,1.504


==> plot_exguard_res-dis-1-1/astar/logdis/lnonmarker.csv <==
x,y
0,1.454
5,1.469
10,1.477
20,1.482
30,1.482
40,1.484
50,1.484


==> plot_exguard_res-dis-1-1/astar/logdis/predmarker.csv <==
x,y
0,1.455
5,1.482
10,1.493
20,1.499
30,1.500
40,1.501
50,1.502


==> plot_exguard_res-dis-1-1/brightkite/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.035
100,1.088
200,1.183
500,1.305
1000,1.317
1500,1.319
2000,1.319
2500,1.318
3000,1.319


==> plot_exguard_res-dis-1-1/brightkite/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.039
100,1.090
200,1.180
500,1.365
1000,1.471
1500,1.507
2000,1.534
2500,1.550
3000,1.546


==> plot_exguard_res-dis-1-1/brightkite/dis/fr.csv <==
x,y
0,1.000
50,1.128
100,1.170
200,1.217
500,1.280
1000,1.318
1500,1.334
2000,1.340
2500,1.345
3000,1.347


==> plot_exguard_res-dis-1-1/brightkite/dis/ftp.csv <==
x,y
0,1.000
50,1.034
100,1.087
200,1.183
500,1.385
1000,1.620
1500,1.746
2000,1.810
2500,1.851
3000,1.875


==> plot_exguard_res-dis-1-1/brightkite/dis/guardftp0.csv <==
x,y
0,1.000
50,1.044
100,1.086
200,1.140
500,1.221
1000,1.287
1500,1.315
2000,1.328
2500,1.337
3000,1.341


==> plot_exguard_res-dis-1-1/brightkite/dis/guardftp5.csv <==
x,y
0,1.000
50,1.035
100,1.084
200,1.155
500,1.270
1000,1.363
1500,1.407
2000,1.427
2500,1.438
3000,1.447


==> plot_exguard_res-dis-1-1/brightkite/dis/lmarker.csv <==
x,y
0,1.225
50,1.240
100,1.246
200,1.257
500,1.272
1000,1.293
1500,1.302
2000,1.309
2500,1.312
3000,1.317


==> plot_exguard_res-dis-1-1/brightkite/dis/lnonmarker.csv <==
x,y
0,1.224
50,1.234
100,1.240
200,1.249
500,1.265
1000,1.285
1500,1.294
2000,1.302
2500,1.304
3000,1.308


==> plot_exguard_res-dis-1-1/brightkite/dis/predmarker.csv <==
x,y
0,1.225
50,1.239
100,1.245
200,1.254
500,1.270
1000,1.291
1500,1.302
2000,1.308
2500,1.312
3000,1.317


==> plot_exguard_res-dis-1-1/brightkite/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.099
10,1.218
20,1.281
30,1.291
40,1.300
50,1.302


==> plot_exguard_res-dis-1-1/brightkite/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.101
10,1.237
20,1.316
30,1.335
40,1.347
50,1.362


==> plot_exguard_res-dis-1-1/brightkite/logdis/exguardhk.csv <==
x,y
0,1
5,1.12
10,1.211
20,1.258
30,1.273
40,1.279
50,1.278


==> plot_exguard_res-dis-1-1/brightkite/logdis/fr.csv <==
x,y
0,1.000
5,1.208
10,1.266
20,1.295
30,1.307
40,1.307
50,1.312


==> plot_exguard_res-dis-1-1/brightkite/logdis/ftp.csv <==
x,y
0,1.000
5,1.099
10,1.225
20,1.315
30,1.352
40,1.369
50,1.380


==> plot_exguard_res-dis-1-1/brightkite/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.134
10,1.225
20,1.271
30,1.291
40,1.292
50,1.296


==> plot_exguard_res-dis-1-1/brightkite/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.106
10,1.238
20,1.318
30,1.344
40,1.350
50,1.359


==> plot_exguard_res-dis-1-1/brightkite/logdis/lmarker.csv <==
x,y
0,1.225
5,1.261
10,1.290
20,1.309
30,1.308
40,1.312
50,1.317


==> plot_exguard_res-dis-1-1/brightkite/logdis/lnonmarker.csv <==
x,y
0,1.224
5,1.248
10,1.276
20,1.288
30,1.291
40,1.294
50,1.295


==> plot_exguard_res-dis-1-1/brightkite/logdis/predmarker.csv <==
x,y
0,1.225
5,1.258
10,1.287
20,1.303
30,1.308
40,1.307
50,1.310


==> plot_exguard_res-dis-1-1/bwaves/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.020
500,1.037
1000,1.044
1500,1.046
2000,1.047
2500,1.048
3000,1.048


==> plot_exguard_res-dis-1-1/bwaves/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.019
500,1.036
1000,1.045
1500,1.047
2000,1.047
2500,1.047
3000,1.048


==> plot_exguard_res-dis-1-1/bwaves/dis/fr.csv <==
x,y
0,1.000
50,1.005
100,1.011
200,1.022
500,1.041
1000,1.046
1500,1.048
2000,1.048
2500,1.049
3000,1.049


==> plot_exguard_res-dis-1-1/bwaves/dis/ftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.019
500,1.036
1000,1.044
1500,1.046
2000,1.047
2500,1.048
3000,1.048


==> plot_exguard_res-dis-1-1/bwaves/dis/guardftp0.csv <==
x,y
0,1.000
50,1.004
100,1.008
200,1.014
500,1.026
1000,1.031
1500,1.033
2000,1.034
2500,1.034
3000,1.035


==> plot_exguard_res-dis-1-1/bwaves/dis/guardftp5.csv <==
x,y
0,1.000
50,1.005
100,1.009
200,1.016
500,1.029
1000,1.036
1500,1.037
2000,1.037
2500,1.038
3000,1.038


==> plot_exguard_res-dis-1-1/bwaves/dis/lmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_exguard_res-dis-1-1/bwaves/dis/lnonmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_exguard_res-dis-1-1/bwaves/dis/predmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_exguard_res-dis-1-1/bwaves/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.006
10,1.015
20,1.021
30,1.022
40,1.022
50,1.023


==> plot_exguard_res-dis-1-1/bwaves/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.019
30,1.021
40,1.023
50,1.024


==> plot_exguard_res-dis-1-1/bwaves/logdis/fr.csv <==
x,y
0,1.000
5,1.012
10,1.024
20,1.030
30,1.032
40,1.032
50,1.034


==> plot_exguard_res-dis-1-1/bwaves/logdis/ftp.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.020
30,1.022
40,1.023
50,1.023


==> plot_exguard_res-dis-1-1/bwaves/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.006
10,1.013
20,1.018
30,1.018
40,1.019
50,1.020


==> plot_exguard_res-dis-1-1/bwaves/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.019
30,1.020
40,1.020
50,1.021


==> plot_exguard_res-dis-1-1/bwaves/logdis/lmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_exguard_res-dis-1-1/bwaves/logdis/lnonmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_exguard_res-dis-1-1/bwaves/logdis/predmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_exguard_res-dis-1-1/bzip/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.433
100,1.737
200,1.938
500,1.960
1000,1.974
1500,1.962
2000,1.942
2500,1.953
3000,1.960


==> plot_exguard_res-dis-1-1/bzip/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.440
100,1.769
200,2.088
500,2.346
1000,2.466
1500,2.439
2000,2.474
2500,2.467
3000,2.493


==> plot_exguard_res-dis-1-1/bzip/dis/fr.csv <==
x,y
0,1.000
50,1.743
100,1.859
200,1.963
500,2.024
1000,2.017
1500,2.035
2000,2.051
2500,2.050
3000,2.043


==> plot_exguard_res-dis-1-1/bzip/dis/ftp.csv <==
x,y
0,1.000
50,1.453
100,1.776
200,2.173
500,2.409
1000,2.513
1500,2.588
2000,2.590
2500,2.576
3000,2.594


==> plot_exguard_res-dis-1-1/bzip/dis/guardftp0.csv <==
x,y
0,1.000
50,1.529
100,1.712
200,1.846
500,1.954
1000,1.968
1500,2.001
2000,1.999
2500,2.005
3000,2.015


==> plot_exguard_res-dis-1-1/bzip/dis/guardftp5.csv <==
x,y
0,1.000
50,1.424
100,1.674
200,1.869
500,2.029
1000,2.073
1500,2.085
2000,2.105
2500,2.118
3000,2.077


==> plot_exguard_res-dis-1-1/bzip/dis/lmarker.csv <==
x,y
0,1.355
50,1.715
100,1.790
200,1.879
500,1.908
1000,1.930
1500,1.927
2000,1.942
2500,1.941
3000,1.953


==> plot_exguard_res-dis-1-1/bzip/dis/lnonmarker.csv <==
x,y
0,1.371
50,1.663
100,1.790
200,1.863
500,1.952
1000,1.944
1500,1.981
2000,1.997
2500,1.984
3000,1.953


==> plot_exguard_res-dis-1-1/bzip/dis/predmarker.csv <==
x,y
0,1.355
50,1.692
100,1.800
200,1.855
500,1.922
1000,1.938
1500,1.925
2000,1.941
2500,1.941
3000,1.953


==> plot_exguard_res-dis-1-1/bzip/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.518
10,1.832
20,1.946
30,1.938
40,1.963
50,1.966


==> plot_exguard_res-dis-1-1/bzip/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.517
10,1.841
20,1.988
30,2.072
40,2.093
50,2.113


==> plot_exguard_res-dis-1-1/bzip/logdis/fr.csv <==
x,y
0,1.000
5,1.846
10,1.956
20,1.984
30,2.013
40,2.014
50,2.037


==> plot_exguard_res-dis-1-1/bzip/logdis/ftp.csv <==
x,y
0,1.000
5,1.510
10,1.827
20,2.019
30,2.061
40,2.149
50,2.129


==> plot_exguard_res-dis-1-1/bzip/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.745
10,1.930
20,1.998
30,1.989
40,1.976
50,2.006


==> plot_exguard_res-dis-1-1/bzip/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.553
10,1.867
20,2.038
30,2.056
40,2.072
50,2.070


==> plot_exguard_res-dis-1-1/bzip/logdis/lmarker.csv <==
x,y
0,1.355
5,1.779
10,1.872
20,1.896
30,1.902
40,1.890
50,1.921


==> plot_exguard_res-dis-1-1/bzip/logdis/lnonmarker.csv <==
x,y
0,1.371
5,1.702
10,1.792
20,1.838
30,1.840
40,1.860
50,1.872


==> plot_exguard_res-dis-1-1/bzip/logdis/predmarker.csv <==
x,y
0,1.355
5,1.677
10,1.769
20,1.808
30,1.822
40,1.843
50,1.850


==> plot_exguard_res-dis-1-1/cactusadm/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.114
100,1.183
200,1.284
500,1.366
1000,1.394
1500,1.402
2000,1.411
2500,1.412
3000,1.411


==> plot_exguard_res-dis-1-1/cactusadm/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.115
100,1.183
200,1.284
500,1.365
1000,1.395
1500,1.403
2000,1.409
2500,1.412
3000,1.409


==> plot_exguard_res-dis-1-1/cactusadm/dis/fr.csv <==
x,y
0,1.000
50,1.377
100,1.412
200,1.437
500,1.461
1000,1.465
1500,1.463
2000,1.466
2500,1.469
3000,1.471


==> plot_exguard_res-dis-1-1/cactusadm/dis/ftp.csv <==
x,y
0,1.000
50,1.118
100,1.186
200,1.280
500,1.367
1000,1.394
1500,1.404
2000,1.402
2500,1.410
3000,1.409


==> plot_exguard_res-dis-1-1/cactusadm/dis/guardftp0.csv <==
x,y
0,1.000
50,1.160
100,1.228
200,1.290
500,1.343
1000,1.368
1500,1.371
2000,1.376
2500,1.376
3000,1.380


==> plot_exguard_res-dis-1-1/cactusadm/dis/guardftp5.csv <==
x,y
0,1.000
50,1.123
100,1.191
200,1.267
500,1.332
1000,1.358
1500,1.361
2000,1.365
2500,1.366
3000,1.369


==> plot_exguard_res-dis-1-1/cactusadm/dis/lmarker.csv <==
x,y
0,1.436
50,1.466
100,1.473
200,1.479
500,1.486
1000,1.488
1500,1.489
2000,1.490
2500,1.490
3000,1.491


==> plot_exguard_res-dis-1-1/cactusadm/dis/lnonmarker.csv <==
x,y
0,1.436
50,1.455
100,1.465
200,1.472
500,1.481
1000,1.482
1500,1.485
2000,1.482
2500,1.485
3000,1.485


==> plot_exguard_res-dis-1-1/cactusadm/dis/predmarker.csv <==
x,y
0,1.436
50,1.465
100,1.473
200,1.479
500,1.485
1000,1.488
1500,1.489
2000,1.489
2500,1.489
3000,1.489


==> plot_exguard_res-dis-1-1/cactusadm/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.071
10,1.108
20,1.138
30,1.150
40,1.156
50,1.159


==> plot_exguard_res-dis-1-1/cactusadm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.066
10,1.112
20,1.138
30,1.146
40,1.159
50,1.156


==> plot_exguard_res-dis-1-1/cactusadm/logdis/fr.csv <==
x,y
0,1.000
5,1.368
10,1.398
20,1.413
30,1.418
40,1.423
50,1.424


==> plot_exguard_res-dis-1-1/cactusadm/logdis/ftp.csv <==
x,y
0,1.000
5,1.070
10,1.107
20,1.140
30,1.149
40,1.157
50,1.162


==> plot_exguard_res-dis-1-1/cactusadm/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.124
10,1.184
20,1.222
30,1.237
40,1.249
50,1.248


==> plot_exguard_res-dis-1-1/cactusadm/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.073
10,1.121
20,1.152
30,1.170
40,1.182
50,1.180


==> plot_exguard_res-dis-1-1/cactusadm/logdis/lmarker.csv <==
x,y
0,1.436
5,1.456
10,1.464
20,1.468
30,1.469
40,1.468
50,1.471


==> plot_exguard_res-dis-1-1/cactusadm/logdis/lnonmarker.csv <==
x,y
0,1.436
5,1.442
10,1.450
20,1.453
30,1.453
40,1.454
50,1.455


==> plot_exguard_res-dis-1-1/cactusadm/logdis/predmarker.csv <==
x,y
0,1.436
5,1.452
10,1.461
20,1.466
30,1.468
40,1.469
50,1.471


==> plot_exguard_res-dis-1-1/citi/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.005
100,1.021
200,1.095
500,1.377
1000,1.652
1500,1.787
2000,1.852
2500,1.859
3000,1.860


==> plot_exguard_res-dis-1-1/citi/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.005
100,1.021
200,1.095
500,1.381
1000,1.655
1500,1.792
2000,1.848
2500,1.865
3000,1.859


==> plot_exguard_res-dis-1-1/citi/dis/fr.csv <==
x,y
0,1.000
50,1.456
100,1.473
200,1.548
500,1.707
1000,1.786
1500,1.818
2000,1.835
2500,1.839
3000,1.843


==> plot_exguard_res-dis-1-1/citi/dis/ftp.csv <==
x,y
0,1.000
50,1.005
100,1.022
200,1.093
500,1.379
1000,1.650
1500,1.784
2000,1.875
2500,1.936
3000,1.974


==> plot_exguard_res-dis-1-1/citi/dis/guardftp0.csv <==
x,y
0,1.000
50,1.017
100,1.051
200,1.170
500,1.470
1000,1.651
1500,1.725
2000,1.762
2500,1.796
3000,1.811


==> plot_exguard_res-dis-1-1/citi/dis/guardftp5.csv <==
x,y
0,1.000
50,1.007
100,1.031
200,1.144
500,1.461
1000,1.645
1500,1.730
2000,1.770
2500,1.801
3000,1.818


==> plot_exguard_res-dis-1-1/citi/dis/lmarker.csv <==
x,y
0,1.602
50,1.625
100,1.645
200,1.677
500,1.734
1000,1.776
1500,1.798
2000,1.809
2500,1.819
3000,1.824


==> plot_exguard_res-dis-1-1/citi/dis/lnonmarker.csv <==
x,y
0,1.601
50,1.609
100,1.620
200,1.644
500,1.703
1000,1.760
1500,1.787
2000,1.804
2500,1.815
3000,1.825


==> plot_exguard_res-dis-1-1/citi/dis/predmarker.csv <==
x,y
0,1.602
50,1.624
100,1.644
200,1.674
500,1.728
1000,1.772
1500,1.795
2000,1.806
2500,1.815
3000,1.822


==> plot_exguard_res-dis-1-1/citi/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.138
10,1.333
20,1.481
30,1.540
40,1.571
50,1.591


==> plot_exguard_res-dis-1-1/citi/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.139
10,1.340
20,1.487
30,1.549
40,1.570
50,1.597


==> plot_exguard_res-dis-1-1/citi/logdis/fr.csv <==
x,y
0,1.000
5,1.595
10,1.712
20,1.770
30,1.787
40,1.797
50,1.802


==> plot_exguard_res-dis-1-1/citi/logdis/ftp.csv <==
x,y
0,1.000
5,1.138
10,1.331
20,1.480
30,1.540
40,1.565
50,1.587


==> plot_exguard_res-dis-1-1/citi/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.292
10,1.559
20,1.707
30,1.755
40,1.776
50,1.794


==> plot_exguard_res-dis-1-1/citi/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.244
10,1.537
20,1.699
30,1.747
40,1.773
50,1.787


==> plot_exguard_res-dis-1-1/citi/logdis/lmarker.csv <==
x,y
0,1.602
5,1.682
10,1.756
20,1.797
30,1.808
40,1.812
50,1.815


==> plot_exguard_res-dis-1-1/citi/logdis/lnonmarker.csv <==
x,y
0,1.601
5,1.649
10,1.700
20,1.724
30,1.733
40,1.737
50,1.737


==> plot_exguard_res-dis-1-1/citi/logdis/predmarker.csv <==
x,y
0,1.602
5,1.667
10,1.737
20,1.774
30,1.786
40,1.791
50,1.794


==> plot_exguard_res-dis-1-1/gems/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.026
500,1.058
1000,1.088
1500,1.094
2000,1.094
2500,1.095
3000,1.095


==> plot_exguard_res-dis-1-1/gems/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.026
500,1.058
1000,1.092
1500,1.100
2000,1.107
2500,1.108
3000,1.112


==> plot_exguard_res-dis-1-1/gems/dis/fr.csv <==
x,y
0,1.000
50,1.026
100,1.029
200,1.032
500,1.052
1000,1.076
1500,1.082
2000,1.085
2500,1.086
3000,1.088


==> plot_exguard_res-dis-1-1/gems/dis/ftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.027
500,1.058
1000,1.093
1500,1.105
2000,1.110
2500,1.114
3000,1.114


==> plot_exguard_res-dis-1-1/gems/dis/guardftp0.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.030
500,1.053
1000,1.080
1500,1.090
2000,1.096
2500,1.099
3000,1.101


==> plot_exguard_res-dis-1-1/gems/dis/guardftp5.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.029
500,1.055
1000,1.082
1500,1.095
2000,1.098
2500,1.102
3000,1.104


==> plot_exguard_res-dis-1-1/gems/dis/lmarker.csv <==
x,y
0,1.062
50,1.068
100,1.068
200,1.068
500,1.072
1000,1.080
1500,1.084
2000,1.087
2500,1.088
3000,1.088


==> plot_exguard_res-dis-1-1/gems/dis/lnonmarker.csv <==
x,y
0,1.062
50,1.064
100,1.063
200,1.064
500,1.067
1000,1.076
1500,1.082
2000,1.085
2500,1.086
3000,1.087


==> plot_exguard_res-dis-1-1/gems/dis/predmarker.csv <==
x,y
0,1.062
50,1.068
100,1.068
200,1.068
500,1.071
1000,1.080
1500,1.084
2000,1.086
2500,1.087
3000,1.088


==> plot_exguard_res-dis-1-1/gems/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.012
10,1.030
20,1.045
30,1.049
40,1.051
50,1.053


==> plot_exguard_res-dis-1-1/gems/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.012
10,1.031
20,1.045
30,1.049
40,1.053
50,1.054


==> plot_exguard_res-dis-1-1/gems/logdis/fr.csv <==
x,y
0,1.000
5,1.040
10,1.057
20,1.066
30,1.069
40,1.069
50,1.071


==> plot_exguard_res-dis-1-1/gems/logdis/ftp.csv <==
x,y
0,1.000
5,1.012
10,1.030
20,1.044
30,1.049
40,1.051
50,1.054


==> plot_exguard_res-dis-1-1/gems/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.018
10,1.041
20,1.055
30,1.057
40,1.062
50,1.064


==> plot_exguard_res-dis-1-1/gems/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.013
10,1.034
20,1.048
30,1.054
40,1.058
50,1.059


==> plot_exguard_res-dis-1-1/gems/logdis/lmarker.csv <==
x,y
0,1.062
5,1.070
10,1.078
20,1.082
30,1.084
40,1.084
50,1.084


==> plot_exguard_res-dis-1-1/gems/logdis/lnonmarker.csv <==
x,y
0,1.062
5,1.066
10,1.072
20,1.076
30,1.077
40,1.078
50,1.078


==> plot_exguard_res-dis-1-1/gems/logdis/predmarker.csv <==
x,y
0,1.062
5,1.069
10,1.076
20,1.080
30,1.082
40,1.082
50,1.083


==> plot_exguard_res-dis-1-1/lbm/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.029
100,1.043
200,1.068
500,1.146
1000,1.231
1500,1.257
2000,1.270
2500,1.278
3000,1.281


==> plot_exguard_res-dis-1-1/lbm/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.029
100,1.043
200,1.068
500,1.147
1000,1.231
1500,1.257
2000,1.270
2500,1.277
3000,1.280


==> plot_exguard_res-dis-1-1/lbm/dis/fr.csv <==
x,y
0,1.000
50,1.288
100,1.293
200,1.298
500,1.312
1000,1.322
1500,1.325
2000,1.325
2500,1.326
3000,1.327


==> plot_exguard_res-dis-1-1/lbm/dis/ftp.csv <==
x,y
0,1.000
50,1.030
100,1.042
200,1.067
500,1.144
1000,1.230
1500,1.256
2000,1.270
2500,1.276
3000,1.282


==> plot_exguard_res-dis-1-1/lbm/dis/guardftp0.csv <==
x,y
0,1.000
50,1.062
100,1.080
200,1.093
500,1.128
1000,1.162
1500,1.181
2000,1.193
2500,1.199
3000,1.201


==> plot_exguard_res-dis-1-1/lbm/dis/guardftp5.csv <==
x,y
0,1.000
50,1.032
100,1.044
200,1.062
500,1.109
1000,1.154
1500,1.177
2000,1.190
2500,1.195
3000,1.200


==> plot_exguard_res-dis-1-1/lbm/dis/lmarker.csv <==
x,y
0,1.328
50,1.329
100,1.330
200,1.330
500,1.330
1000,1.330
1500,1.330
2000,1.330
2500,1.330
3000,1.330


==> plot_exguard_res-dis-1-1/lbm/dis/lnonmarker.csv <==
x,y
0,1.328
50,1.328
100,1.328
200,1.329
500,1.329
1000,1.329
1500,1.329
2000,1.329
2500,1.329
3000,1.329


==> plot_exguard_res-dis-1-1/lbm/dis/predmarker.csv <==
x,y
0,1.328
50,1.330
100,1.330
200,1.330
500,1.330
1000,1.330
1500,1.330
2000,1.330
2500,1.330
3000,1.330


==> plot_exguard_res-dis-1-1/lbm/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.015
10,1.033
20,1.048
30,1.054
40,1.058
50,1.061


==> plot_exguard_res-dis-1-1/lbm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.015
10,1.032
20,1.047
30,1.054
40,1.060
50,1.061


==> plot_exguard_res-dis-1-1/lbm/logdis/fr.csv <==
x,y
0,1.000
5,1.295
10,1.308
20,1.313
30,1.315
40,1.317
50,1.317


==> plot_exguard_res-dis-1-1/lbm/logdis/ftp.csv <==
x,y
0,1.000
5,1.015
10,1.033
20,1.049
30,1.055
40,1.057
50,1.061


==> plot_exguard_res-dis-1-1/lbm/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.039
10,1.054
20,1.064
30,1.069
40,1.073
50,1.072


==> plot_exguard_res-dis-1-1/lbm/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.016
10,1.033
20,1.049
30,1.057
40,1.059
50,1.062


==> plot_exguard_res-dis-1-1/lbm/logdis/lmarker.csv <==
x,y
0,1.328
5,1.329
10,1.329
20,1.329
30,1.329
40,1.329
50,1.329


==> plot_exguard_res-dis-1-1/lbm/logdis/lnonmarker.csv <==
x,y
0,1.328
5,1.328
10,1.328
20,1.328
30,1.328
40,1.328
50,1.328


==> plot_exguard_res-dis-1-1/lbm/logdis/predmarker.csv <==
x,y
0,1.328
5,1.329
10,1.329
20,1.329
30,1.329
40,1.329
50,1.329


==> plot_exguard_res-dis-1-1/leslie3d/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.037
100,1.086
200,1.160
500,1.270
1000,1.310
1500,1.312
2000,1.313
2500,1.312
3000,1.312


==> plot_exguard_res-dis-1-1/leslie3d/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.038
100,1.086
200,1.160
500,1.275
1000,1.321
1500,1.340
2000,1.346
2500,1.346
3000,1.355


==> plot_exguard_res-dis-1-1/leslie3d/dis/fr.csv <==
x,y
0,1.000
50,1.205
100,1.240
200,1.274
500,1.299
1000,1.309
1500,1.310
2000,1.311
2500,1.311
3000,1.310


==> plot_exguard_res-dis-1-1/leslie3d/dis/ftp.csv <==
x,y
0,1.000
50,1.036
100,1.086
200,1.160
500,1.275
1000,1.335
1500,1.357
2000,1.364
2500,1.368
3000,1.376


==> plot_exguard_res-dis-1-1/leslie3d/dis/guardftp0.csv <==
x,y
0,1.000
50,1.050
100,1.093
200,1.142
500,1.210
1000,1.247
1500,1.258
2000,1.263
2500,1.267
3000,1.271


==> plot_exguard_res-dis-1-1/leslie3d/dis/guardftp5.csv <==
x,y
0,1.000
50,1.036
100,1.079
200,1.131
500,1.208
1000,1.253
1500,1.269
2000,1.275
2500,1.282
3000,1.283


==> plot_exguard_res-dis-1-1/leslie3d/dis/lmarker.csv <==
x,y
0,1.276
50,1.289
100,1.291
200,1.294
500,1.300
1000,1.306
1500,1.308
2000,1.309
2500,1.309
3000,1.310


==> plot_exguard_res-dis-1-1/leslie3d/dis/lnonmarker.csv <==
x,y
0,1.274
50,1.280
100,1.282
200,1.285
500,1.293
1000,1.299
1500,1.302
2000,1.303
2500,1.305
3000,1.305


==> plot_exguard_res-dis-1-1/leslie3d/dis/predmarker.csv <==
x,y
0,1.276
50,1.289
100,1.291
200,1.294
500,1.300
1000,1.305
1500,1.308
2000,1.309
2500,1.311
3000,1.309


==> plot_exguard_res-dis-1-1/leslie3d/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.047
10,1.093
20,1.128
30,1.139
40,1.147
50,1.151


==> plot_exguard_res-dis-1-1/leslie3d/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.050
10,1.095
20,1.130
30,1.143
40,1.149
50,1.153


==> plot_exguard_res-dis-1-1/leslie3d/logdis/fr.csv <==
x,y
0,1.000
5,1.240
10,1.272
20,1.285
30,1.287
40,1.288
50,1.290


==> plot_exguard_res-dis-1-1/leslie3d/logdis/ftp.csv <==
x,y
0,1.000
5,1.047
10,1.092
20,1.128
30,1.139
40,1.145
50,1.151


==> plot_exguard_res-dis-1-1/leslie3d/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.077
10,1.130
20,1.163
30,1.173
40,1.182
50,1.183


==> plot_exguard_res-dis-1-1/leslie3d/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.050
10,1.101
20,1.137
30,1.152
40,1.157
50,1.160


==> plot_exguard_res-dis-1-1/leslie3d/logdis/lmarker.csv <==
x,y
0,1.276
5,1.290
10,1.297
20,1.303
30,1.303
40,1.303
50,1.303


==> plot_exguard_res-dis-1-1/leslie3d/logdis/lnonmarker.csv <==
x,y
0,1.274
5,1.282
10,1.287
20,1.291
30,1.291
40,1.291
50,1.292


==> plot_exguard_res-dis-1-1/leslie3d/logdis/predmarker.csv <==
x,y
0,1.276
5,1.290
10,1.297
20,1.300
30,1.302
40,1.302
50,1.304


==> plot_exguard_res-dis-1-1/libq/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.003
100,1.006
200,1.009
500,1.012
1000,1.014
1500,1.015
2000,1.015
2500,1.016
3000,1.015


==> plot_exguard_res-dis-1-1/libq/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.003
100,1.007
200,1.010
500,1.012
1000,1.014
1500,1.014
2000,1.015
2500,1.015
3000,1.016


==> plot_exguard_res-dis-1-1/libq/dis/fr.csv <==
x,y
0,1.000
50,1.055
100,1.056
200,1.054
500,1.054
1000,1.054
1500,1.054
2000,1.054
2500,1.054
3000,1.054


==> plot_exguard_res-dis-1-1/libq/dis/ftp.csv <==
x,y
0,1.000
50,1.003
100,1.007
200,1.010
500,1.012
1000,1.014
1500,1.015
2000,1.015
2500,1.015
3000,1.016


==> plot_exguard_res-dis-1-1/libq/dis/guardftp0.csv <==
x,y
0,1.000
50,1.009
100,1.012
200,1.014
500,1.018
1000,1.020
1500,1.023
2000,1.024
2500,1.024
3000,1.025


==> plot_exguard_res-dis-1-1/libq/dis/guardftp5.csv <==
x,y
0,1.000
50,1.005
100,1.009
200,1.011
500,1.013
1000,1.016
1500,1.016
2000,1.016
2500,1.017
3000,1.017


==> plot_exguard_res-dis-1-1/libq/dis/lmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_exguard_res-dis-1-1/libq/dis/lnonmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_exguard_res-dis-1-1/libq/dis/predmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_exguard_res-dis-1-1/libq/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/libq/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/libq/logdis/fr.csv <==
x,y
0,1.000
5,1.052
10,1.054
20,1.054
30,1.054
40,1.054
50,1.054


==> plot_exguard_res-dis-1-1/libq/logdis/ftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/libq/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.013
10,1.011
20,1.011
30,1.010
40,1.010
50,1.011


==> plot_exguard_res-dis-1-1/libq/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.001
10,1.002
20,1.002
30,1.002
40,1.003
50,1.002


==> plot_exguard_res-dis-1-1/libq/logdis/lmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_exguard_res-dis-1-1/libq/logdis/lnonmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_exguard_res-dis-1-1/libq/logdis/predmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_exguard_res-dis-1-1/mcf/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.009
100,1.021
200,1.046
500,1.127
1000,1.265
1500,1.340
2000,1.342
2500,1.342
3000,1.341


==> plot_exguard_res-dis-1-1/mcf/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.047
500,1.127
1000,1.258
1500,1.330
2000,1.347
2500,1.355
3000,1.366


==> plot_exguard_res-dis-1-1/mcf/dis/fr.csv <==
x,y
0,1.000
50,1.085
100,1.094
200,1.123
500,1.170
1000,1.231
1500,1.281
2000,1.308
2500,1.331
3000,1.341


==> plot_exguard_res-dis-1-1/mcf/dis/ftp.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.047
500,1.128
1000,1.267
1500,1.396
2000,1.495
2500,1.566
3000,1.615


==> plot_exguard_res-dis-1-1/mcf/dis/guardftp0.csv <==
x,y
0,1.000
50,1.006
100,1.012
200,1.022
500,1.053
1000,1.099
1500,1.138
2000,1.169
2500,1.190
3000,1.204


==> plot_exguard_res-dis-1-1/mcf/dis/guardftp5.csv <==
x,y
0,1.000
50,1.007
100,1.013
200,1.027
500,1.065
1000,1.122
1500,1.173
2000,1.212
2500,1.239
3000,1.257


==> plot_exguard_res-dis-1-1/mcf/dis/lmarker.csv <==
x,y
0,1.224
50,1.236
100,1.239
200,1.243
500,1.251
1000,1.263
1500,1.274
2000,1.283
2500,1.293
3000,1.300


==> plot_exguard_res-dis-1-1/mcf/dis/lnonmarker.csv <==
x,y
0,1.219
50,1.226
100,1.230
200,1.234
500,1.242
1000,1.254
1500,1.266
2000,1.276
2500,1.284
3000,1.293


==> plot_exguard_res-dis-1-1/mcf/dis/predmarker.csv <==
x,y
0,1.224
50,1.236
100,1.239
200,1.243
500,1.251
1000,1.262
1500,1.273
2000,1.283
2500,1.291
3000,1.299


==> plot_exguard_res-dis-1-1/mcf/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.056
10,1.176
20,1.271
30,1.299
40,1.311
50,1.316


==> plot_exguard_res-dis-1-1/mcf/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.057
10,1.183
20,1.275
30,1.302
40,1.320
50,1.322


==> plot_exguard_res-dis-1-1/mcf/logdis/fr.csv <==
x,y
0,1.000
5,1.174
10,1.244
20,1.283
30,1.294
40,1.300
50,1.301


==> plot_exguard_res-dis-1-1/mcf/logdis/ftp.csv <==
x,y
0,1.000
5,1.056
10,1.176
20,1.274
30,1.312
40,1.332
50,1.342


==> plot_exguard_res-dis-1-1/mcf/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.066
10,1.153
20,1.195
30,1.204
40,1.209
50,1.211


==> plot_exguard_res-dis-1-1/mcf/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.059
10,1.169
20,1.234
30,1.252
40,1.260
50,1.264


==> plot_exguard_res-dis-1-1/mcf/logdis/lmarker.csv <==
x,y
0,1.224
5,1.253
10,1.296
20,1.318
30,1.325
40,1.328
50,1.330


==> plot_exguard_res-dis-1-1/mcf/logdis/lnonmarker.csv <==
x,y
0,1.219
5,1.241
10,1.276
20,1.298
30,1.305
40,1.308
50,1.309


==> plot_exguard_res-dis-1-1/mcf/logdis/predmarker.csv <==
x,y
0,1.224
5,1.250
10,1.289
20,1.312
30,1.319
40,1.322
50,1.324


==> plot_exguard_res-dis-1-1/milc/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.002
100,1.005
200,1.006
500,1.007
1000,1.007
1500,1.008
2000,1.008
2500,1.009
3000,1.008


==> plot_exguard_res-dis-1-1/milc/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.003
100,1.005
200,1.006
500,1.006
1000,1.007
1500,1.008
2000,1.008
2500,1.008
3000,1.008


==> plot_exguard_res-dis-1-1/milc/dis/fr.csv <==
x,y
0,1.000
50,1.010
100,1.011
200,1.012
500,1.013
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_exguard_res-dis-1-1/milc/dis/ftp.csv <==
x,y
0,1.000
50,1.002
100,1.004
200,1.006
500,1.006
1000,1.007
1500,1.008
2000,1.008
2500,1.008
3000,1.008


==> plot_exguard_res-dis-1-1/milc/dis/guardftp0.csv <==
x,y
0,1.000
50,1.004
100,1.006
200,1.008
500,1.008
1000,1.009
1500,1.009
2000,1.010
2500,1.010
3000,1.010


==> plot_exguard_res-dis-1-1/milc/dis/guardftp5.csv <==
x,y
0,1.000
50,1.003
100,1.005
200,1.007
500,1.008
1000,1.009
1500,1.009
2000,1.009
2500,1.009
3000,1.010


==> plot_exguard_res-dis-1-1/milc/dis/lmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_exguard_res-dis-1-1/milc/dis/lnonmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_exguard_res-dis-1-1/milc/dis/predmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_exguard_res-dis-1-1/milc/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/milc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/milc/logdis/fr.csv <==
x,y
0,1.000
5,1.010
10,1.012
20,1.012
30,1.012
40,1.013
50,1.013


==> plot_exguard_res-dis-1-1/milc/logdis/ftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_exguard_res-dis-1-1/milc/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.003
10,1.003
20,1.003
30,1.003
40,1.003
50,1.003


==> plot_exguard_res-dis-1-1/milc/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.000
10,1.001
20,1.001
30,1.001
40,1.001
50,1.001


==> plot_exguard_res-dis-1-1/milc/logdis/lmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_exguard_res-dis-1-1/milc/logdis/lnonmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_exguard_res-dis-1-1/milc/logdis/predmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_exguard_res-dis-1-1/omnetpp/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.100
100,1.199
200,1.309
500,1.396
1000,1.394
1500,1.393
2000,1.392
2500,1.390
3000,1.392


==> plot_exguard_res-dis-1-1/omnetpp/dis/blindoraclerftp.csv <==
x,y
0,1.002
50,1.099
100,1.213
200,1.306
500,1.413
1000,1.455
1500,1.470
2000,1.468
2500,1.479
3000,1.486


==> plot_exguard_res-dis-1-1/omnetpp/dis/fr.csv <==
x,y
0,1.000
50,1.272
100,1.324
200,1.359
500,1.384
1000,1.394
1500,1.397
2000,1.398
2500,1.397
3000,1.398


==> plot_exguard_res-dis-1-1/omnetpp/dis/ftp.csv <==
x,y
0,1.000
50,1.096
100,1.198
200,1.301
500,1.440
1000,1.495
1500,1.521
2000,1.523
2500,1.535
3000,1.539


==> plot_exguard_res-dis-1-1/omnetpp/dis/guardftp0.csv <==
x,y
0,1.000
50,1.151
100,1.242
200,1.318
500,1.390
1000,1.412
1500,1.429
2000,1.433
2500,1.431
3000,1.435


==> plot_exguard_res-dis-1-1/omnetpp/dis/guardftp5.csv <==
x,y
0,1.000
50,1.117
100,1.222
200,1.310
500,1.394
1000,1.431
1500,1.443
2000,1.447
2500,1.451
3000,1.452


==> plot_exguard_res-dis-1-1/omnetpp/dis/lmarker.csv <==
x,y
0,1.263
50,1.304
100,1.324
200,1.343
500,1.366
1000,1.375
1500,1.381
2000,1.380
2500,1.383
3000,1.382


==> plot_exguard_res-dis-1-1/omnetpp/dis/lnonmarker.csv <==
x,y
0,1.264
50,1.294
100,1.313
200,1.334
500,1.361
1000,1.373
1500,1.379
2000,1.378
2500,1.380
3000,1.382


==> plot_exguard_res-dis-1-1/omnetpp/dis/predmarker.csv <==
x,y
0,1.263
50,1.305
100,1.322
200,1.341
500,1.365
1000,1.376
1500,1.378
2000,1.382
2500,1.382
3000,1.382


==> plot_exguard_res-dis-1-1/omnetpp/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.090
10,1.158
20,1.205
30,1.224
40,1.233
50,1.238


==> plot_exguard_res-dis-1-1/omnetpp/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.092
10,1.160
20,1.210
30,1.231
40,1.240
50,1.240


==> plot_exguard_res-dis-1-1/omnetpp/logdis/fr.csv <==
x,y
0,1.000
5,1.272
10,1.320
20,1.342
30,1.348
40,1.354
50,1.353


==> plot_exguard_res-dis-1-1/omnetpp/logdis/ftp.csv <==
x,y
0,1.000
5,1.085
10,1.156
20,1.203
30,1.216
40,1.225
50,1.230


==> plot_exguard_res-dis-1-1/omnetpp/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.161
10,1.246
20,1.296
30,1.313
40,1.319
50,1.327


==> plot_exguard_res-dis-1-1/omnetpp/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.105
10,1.193
20,1.251
30,1.267
40,1.279
50,1.285


==> plot_exguard_res-dis-1-1/omnetpp/logdis/lmarker.csv <==
x,y
0,1.263
5,1.319
10,1.348
20,1.358
30,1.361
40,1.362
50,1.365


==> plot_exguard_res-dis-1-1/omnetpp/logdis/lnonmarker.csv <==
x,y
0,1.264
5,1.305
10,1.329
20,1.342
30,1.344
40,1.347
50,1.345


==> plot_exguard_res-dis-1-1/omnetpp/logdis/predmarker.csv <==
x,y
0,1.263
5,1.312
10,1.337
20,1.349
30,1.353
40,1.354
50,1.358


==> plot_exguard_res-dis-1-1/sphinx3/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.234
100,1.319
200,1.418
500,1.511
1000,1.550
1500,1.575
2000,1.573
2500,1.568
3000,1.579


==> plot_exguard_res-dis-1-1/sphinx3/dis/blindoraclerftp.csv <==
x,y
0,1.020
50,1.248
100,1.344
200,1.442
500,1.560
1000,1.599
1500,1.601
2000,1.593
2500,1.613
3000,1.599


==> plot_exguard_res-dis-1-1/sphinx3/dis/fr.csv <==
x,y
0,1.000
50,1.921
100,1.944
200,1.968
500,1.997
1000,1.996
1500,2.014
2000,2.007
2500,2.014
3000,2.038


==> plot_exguard_res-dis-1-1/sphinx3/dis/ftp.csv <==
x,y
0,1.000
50,1.227
100,1.308
200,1.407
500,1.509
1000,1.545
1500,1.541
2000,1.566
2500,1.556
3000,1.558


==> plot_exguard_res-dis-1-1/sphinx3/dis/guardftp0.csv <==
x,y
0,1.000
50,1.646
100,1.720
200,1.759
500,1.793
1000,1.810
1500,1.805
2000,1.804
2500,1.812
3000,1.810


==> plot_exguard_res-dis-1-1/sphinx3/dis/guardftp5.csv <==
x,y
0,1.000
50,1.227
100,1.293
200,1.341
500,1.380
1000,1.387
1500,1.392
2000,1.398
2500,1.402
3000,1.401


==> plot_exguard_res-dis-1-1/sphinx3/dis/lmarker.csv <==
x,y
0,1.397
50,2.211
100,2.237
200,2.269
500,2.288
1000,2.280
1500,2.299
2000,2.285
2500,2.281
3000,2.292


==> plot_exguard_res-dis-1-1/sphinx3/dis/lnonmarker.csv <==
x,y
0,1.397
50,1.879
100,1.919
200,1.943
500,1.970
1000,1.974
1500,1.990
2000,1.991
2500,1.984
3000,2.000


==> plot_exguard_res-dis-1-1/sphinx3/dis/predmarker.csv <==
x,y
0,1.397
50,2.189
100,2.230
200,2.268
500,2.277
1000,2.293
1500,2.275
2000,2.285
2500,2.294
3000,2.299


==> plot_exguard_res-dis-1-1/sphinx3/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.211
10,1.325
20,1.375
30,1.420
40,1.445
50,1.457


==> plot_exguard_res-dis-1-1/sphinx3/logdis/blindoraclerftp.csv <==
x,y
0,1.021
5,1.215
10,1.324
20,1.436
30,1.456
40,1.470
50,1.490


==> plot_exguard_res-dis-1-1/sphinx3/logdis/fr.csv <==
x,y
0,1.000
5,1.916
10,1.950
20,1.973
30,1.970
40,1.979
50,1.987


==> plot_exguard_res-dis-1-1/sphinx3/logdis/ftp.csv <==
x,y
0,1.000
5,1.205
10,1.311
20,1.381
30,1.420
40,1.429
50,1.430


==> plot_exguard_res-dis-1-1/sphinx3/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.644
10,1.746
20,1.767
30,1.785
40,1.777
50,1.782


==> plot_exguard_res-dis-1-1/sphinx3/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.202
10,1.283
20,1.326
30,1.348
40,1.358
50,1.357


==> plot_exguard_res-dis-1-1/sphinx3/logdis/lmarker.csv <==
x,y
0,1.397
5,2.142
10,2.203
20,2.234
30,2.229
40,2.249
50,2.244


==> plot_exguard_res-dis-1-1/sphinx3/logdis/lnonmarker.csv <==
x,y
0,1.397
5,1.845
10,1.885
20,1.922
30,1.921
40,1.929
50,1.927


==> plot_exguard_res-dis-1-1/sphinx3/logdis/predmarker.csv <==
x,y
0,1.397
5,1.965
10,2.049
20,2.090
30,2.100
40,2.096
50,2.113


==> plot_exguard_res-dis-1-1/xalanc/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.248
100,1.332
200,1.330
500,1.338
1000,1.351
1500,1.336
2000,1.337
2500,1.340
3000,1.351


==> plot_exguard_res-dis-1-1/xalanc/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.259
100,1.428
200,1.505
500,1.572
1000,1.626
1500,1.644
2000,1.628
2500,1.647
3000,1.634


==> plot_exguard_res-dis-1-1/xalanc/dis/fr.csv <==
x,y
0,1.000
50,1.210
100,1.284
200,1.334
500,1.367
1000,1.364
1500,1.368
2000,1.372
2500,1.368
3000,1.370


==> plot_exguard_res-dis-1-1/xalanc/dis/ftp.csv <==
x,y
0,1.000
50,1.271
100,1.425
200,1.523
500,1.608
1000,1.650
1500,1.664
2000,1.640
2500,1.633
3000,1.656


==> plot_exguard_res-dis-1-1/xalanc/dis/guardftp0.csv <==
x,y
0,1.000
50,1.212
100,1.292
200,1.336
500,1.355
1000,1.365
1500,1.378
2000,1.379
2500,1.384
3000,1.376


==> plot_exguard_res-dis-1-1/xalanc/dis/guardftp5.csv <==
x,y
0,1.000
50,1.237
100,1.329
200,1.385
500,1.418
1000,1.447
1500,1.445
2000,1.446
2500,1.445
3000,1.435


==> plot_exguard_res-dis-1-1/xalanc/dis/lmarker.csv <==
x,y
0,1.147
50,1.223
100,1.266
200,1.293
500,1.308
1000,1.311
1500,1.314
2000,1.319
2500,1.317
3000,1.324


==> plot_exguard_res-dis-1-1/xalanc/dis/lnonmarker.csv <==
x,y
0,1.146
50,1.220
100,1.272
200,1.296
500,1.319
1000,1.320
1500,1.331
2000,1.329
2500,1.328
3000,1.331


==> plot_exguard_res-dis-1-1/xalanc/dis/predmarker.csv <==
x,y
0,1.147
50,1.216
100,1.256
200,1.286
500,1.307
1000,1.317
1500,1.311
2000,1.325
2500,1.314
3000,1.321


==> plot_exguard_res-dis-1-1/xalanc/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.239
10,1.315
20,1.328
30,1.334
40,1.327
50,1.327


==> plot_exguard_res-dis-1-1/xalanc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.218
10,1.351
20,1.416
30,1.473
40,1.462
50,1.471


==> plot_exguard_res-dis-1-1/xalanc/logdis/fr.csv <==
x,y
0,1.000
5,1.246
10,1.326
20,1.344
30,1.338
40,1.336
50,1.341


==> plot_exguard_res-dis-1-1/xalanc/logdis/ftp.csv <==
x,y
0,1.000
5,1.236
10,1.372
20,1.455
30,1.467
40,1.464
50,1.471


==> plot_exguard_res-dis-1-1/xalanc/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.238
10,1.310
20,1.361
30,1.352
40,1.350
50,1.355


==> plot_exguard_res-dis-1-1/xalanc/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.231
10,1.349
20,1.397
30,1.408
40,1.403
50,1.418


==> plot_exguard_res-dis-1-1/xalanc/logdis/lmarker.csv <==
x,y
0,1.147
5,1.245
10,1.291
20,1.309
30,1.302
40,1.309
50,1.304


==> plot_exguard_res-dis-1-1/xalanc/logdis/lnonmarker.csv <==
x,y
0,1.146
5,1.229
10,1.272
20,1.288
30,1.281
40,1.293
50,1.306


==> plot_exguard_res-dis-1-1/xalanc/logdis/predmarker.csv <==
x,y
0,1.147
5,1.224
10,1.267
20,1.277
30,1.283
40,1.285
50,1.280


==> plot_exguard_res/astar/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.125
0.2,1.203
0.3,1.266
0.4,1.315
0.5,1.358
0.6,1.394
0.7,1.429
0.8,1.458
0.9,1.487
1,1.507


==> plot_exguard_res/astar/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.204
0.3,1.273
0.4,1.326
0.5,1.366
0.6,1.405
0.7,1.438
0.8,1.467
0.9,1.485
1,1.508


==> plot_exguard_res/astar/bin/fbp.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.199
0.3,1.264
0.4,1.317
0.5,1.355
0.6,1.393
0.7,1.426
0.8,1.454
0.9,1.476
1,1.501


==> plot_exguard_res/astar/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.194
0.2,1.279
0.3,1.338
0.4,1.386
0.5,1.425
0.6,1.455
0.7,1.486
0.8,1.512
0.9,1.535
1,1.554


==> plot_exguard_res/astar/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.219
0.3,1.287
0.4,1.341
0.5,1.390
0.6,1.428
0.7,1.460
0.8,1.487
0.9,1.511
1,1.532


==> plot_exguard_res/astar/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.238
0.3,1.312
0.4,1.373
0.5,1.422
0.6,1.464
0.7,1.496
0.8,1.528
0.9,1.551
1,1.572


==> plot_exguard_res/astar/bin/markpred.csv <==
x,y
0,1.472
0.1,1.481
0.2,1.492
0.3,1.502
0.4,1.513
0.5,1.522
0.6,1.531
0.7,1.540
0.8,1.548
0.9,1.556
1,1.564


==> plot_exguard_res/astar/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.039
2000,1.088
5000,1.154
10000,1.198


==> plot_exguard_res/astar/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.040
2000,1.087
5000,1.160
10000,1.204


==> plot_exguard_res/astar/dis/fr.csv <==
x,y
0,1.000
100,1.244
200,1.263
500,1.302
1000,1.363
2000,1.426
5000,1.475
10000,1.491


==> plot_exguard_res/astar/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.039
2000,1.087
5000,1.154
10000,1.197


==> plot_exguard_res/astar/dis/guardftp0.csv <==
x,y
0,1.000
100,1.012
200,1.022
500,1.053
1000,1.105
2000,1.187
5000,1.291
10000,1.335


==> plot_exguard_res/astar/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.015
1000,1.045
2000,1.109
5000,1.203
10000,1.256


==> plot_exguard_res/astar/dis/lmarker.csv <==
x,y
0,1.455
100,1.457
200,1.459
500,1.464
1000,1.473
2000,1.485
5000,1.502
10000,1.509


==> plot_exguard_res/astar/dis/lnonmarker.csv <==
x,y
0,1.454
100,1.454
200,1.454
500,1.456
1000,1.461
2000,1.473
5000,1.489
10000,1.499


==> plot_exguard_res/astar/dis/predmarker.csv <==
x,y
0,1.455
100,1.457
200,1.459
500,1.464
1000,1.472
2000,1.485
5000,1.501
10000,1.510


==> plot_exguard_res/astar/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.044
20,1.076
50,1.102
100,1.113


==> plot_exguard_res/astar/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.047
20,1.075
50,1.103
100,1.115


==> plot_exguard_res/astar/logdis/fr.csv <==
x,y
0,1.000
10,1.398
20,1.435
50,1.456
100,1.462


==> plot_exguard_res/astar/logdis/ftp.csv <==
x,y
0,1.000
10,1.045
20,1.076
50,1.101
100,1.110


==> plot_exguard_res/astar/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.131
20,1.198
50,1.244
100,1.260


==> plot_exguard_res/astar/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.051
20,1.095
50,1.134
100,1.147


==> plot_exguard_res/astar/logdis/lmarker.csv <==
x,y
0,1.455
10,1.482
20,1.494
50,1.502
100,1.504


==> plot_exguard_res/astar/logdis/lnonmarker.csv <==
x,y
0,1.454
10,1.468
20,1.477
50,1.482
100,1.484


==> plot_exguard_res/astar/logdis/predmarker.csv <==
x,y
0,1.455
10,1.479
20,1.491
50,1.499
100,1.501


==> plot_exguard_res/brightkite/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.299
0.3,1.317
0.4,1.319
0.5,1.318
0.6,1.319
0.7,1.320
0.8,1.318
0.9,1.320
1,1.320


==> plot_exguard_res/brightkite/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.206
0.2,1.323
0.3,1.408
0.4,1.450
0.5,1.488
0.6,1.554
0.7,1.537
0.8,1.529
0.9,1.603
1,1.629


==> plot_exguard_res/brightkite/bin/exguardfbp.csv <==
x,y
0,1
0.1,1.152
0.2,1.232
0.3,1.291
0.4,1.338
0.5,1.371
0.6,1.405
0.7,1.435
0.8,1.46
0.9,1.481
1,1.505


==> plot_exguard_res/brightkite/bin/fbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.326
0.3,1.437
0.4,1.548
0.5,1.648
0.6,1.753
0.7,1.857
0.8,1.969
0.9,2.090
1,2.244


==> plot_exguard_res/brightkite/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.153
0.2,1.234
0.3,1.293
0.4,1.339
0.5,1.372
0.6,1.409
0.7,1.435
0.8,1.462
0.9,1.483
1,1.503


==> plot_exguard_res/brightkite/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.171
0.2,1.275
0.3,1.366
0.4,1.438
0.5,1.500
0.6,1.563
0.7,1.609
0.8,1.653
0.9,1.688
1,1.723


==> plot_exguard_res/brightkite/bin/mark0.csv <==
x,y
0,1.000
0.1,1.580
0.2,2.126
0.3,2.645
0.4,3.172
0.5,3.683
0.6,4.186
0.7,4.694
0.8,5.179
0.9,5.681
1,6.176


==> plot_exguard_res/brightkite/bin/markpred.csv <==
x,y
0,1.248
0.1,1.260
0.2,1.278
0.3,1.295
0.4,1.311
0.5,1.333
0.6,1.353
0.7,1.378
0.8,1.401
0.9,1.428
1,1.455


==> plot_exguard_res/brightkite/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.015
10000,1.046


==> plot_exguard_res/brightkite/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.016
10000,1.055


==> plot_exguard_res/brightkite/dis/fr.csv <==
x,y
0,1.000
100,1.017
200,1.019
500,1.043
1000,1.062
2000,1.081
5000,1.118
10000,1.149


==> plot_exguard_res/brightkite/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.017
10000,1.049


==> plot_exguard_res/brightkite/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.002
1000,1.005
2000,1.011
5000,1.031
10000,1.059


==> plot_exguard_res/brightkite/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.016
10000,1.047


==> plot_exguard_res/brightkite/dis/lmarker.csv <==
x,y
0,1.225
100,1.226
200,1.226
500,1.228
1000,1.230
2000,1.232
5000,1.237
10000,1.241


==> plot_exguard_res/brightkite/dis/lnonmarker.csv <==
x,y
0,1.224
100,1.224
200,1.224
500,1.225
1000,1.225
2000,1.227
5000,1.231
10000,1.236


==> plot_exguard_res/brightkite/dis/predmarker.csv <==
x,y
0,1.225
100,1.226
200,1.226
500,1.228
1000,1.230
2000,1.232
5000,1.238
10000,1.242


==> plot_exguard_res/brightkite/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.060
20,1.119
50,1.170
100,1.182


==> plot_exguard_res/brightkite/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.071
20,1.127
50,1.178
100,1.197


==> plot_exguard_res/brightkite/logdis/fr.csv <==
x,y
0,1.000
10,1.175
20,1.212
50,1.232
100,1.234


==> plot_exguard_res/brightkite/logdis/ftp.csv <==
x,y
0,1.000
10,1.060
20,1.120
50,1.169
100,1.186


==> plot_exguard_res/brightkite/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.087
20,1.136
50,1.158
100,1.163


==> plot_exguard_res/brightkite/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.066
20,1.129
50,1.173
100,1.185


==> plot_exguard_res/brightkite/logdis/lmarker.csv <==
x,y
0,1.225
10,1.240
20,1.246
50,1.251
100,1.253


==> plot_exguard_res/brightkite/logdis/lnonmarker.csv <==
x,y
0,1.224
10,1.234
20,1.239
50,1.242
100,1.246


==> plot_exguard_res/brightkite/logdis/predmarker.csv <==
x,y
0,1.225
10,1.238
20,1.245
50,1.248
100,1.250


==> plot_exguard_res/bwaves/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.031
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.020
0.2,1.031
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.048
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/fbp.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.030
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.016
0.2,1.026
0.3,1.034
0.4,1.040
0.5,1.045
0.6,1.048
0.7,1.050
0.8,1.050
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.030
0.3,1.037
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.050
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/mark0.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.022
0.3,1.035
0.4,1.044
0.5,1.049
0.6,1.051
0.7,1.051
0.8,1.051
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/bin/markpred.csv <==
x,y
0,1.051
0.1,1.051
0.2,1.051
0.3,1.051
0.4,1.051
0.5,1.051
0.6,1.051
0.7,1.051
0.8,1.051
0.9,1.051
1,1.051


==> plot_exguard_res/bwaves/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/fr.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/bwaves/dis/lmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_exguard_res/bwaves/dis/lnonmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_exguard_res/bwaves/dis/predmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_exguard_res/bwaves/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/fr.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/bwaves/logdis/lmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_exguard_res/bwaves/logdis/lnonmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_exguard_res/bwaves/logdis/predmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_exguard_res/bzip/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.350
0.2,1.631
0.3,1.848
0.4,1.939
0.5,1.953
0.6,1.971
0.7,1.963
0.8,1.954
0.9,1.950
1,1.958


==> plot_exguard_res/bzip/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.363
0.2,1.651
0.3,1.945
0.4,2.162
0.5,2.406
0.6,2.731
0.7,2.865
0.8,3.061
0.9,3.261
1,3.594


==> plot_exguard_res/bzip/bin/fbp.csv <==
x,y
0,1.000
0.1,1.385
0.2,1.657
0.3,1.943
0.4,2.241
0.5,2.555
0.6,2.785
0.7,3.166
0.8,3.472
0.9,3.849
1,4.195


==> plot_exguard_res/bzip/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.409
0.2,1.642
0.3,1.771
0.4,1.884
0.5,2.015
0.6,2.064
0.7,2.145
0.8,2.203
0.9,2.269
1,2.314


==> plot_exguard_res/bzip/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.283
0.2,1.540
0.3,1.749
0.4,1.932
0.5,2.097
0.6,2.225
0.7,2.321
0.8,2.420
0.9,2.500
1,2.577


==> plot_exguard_res/bzip/bin/mark0.csv <==
x,y
0,1.000
0.1,1.455
0.2,1.859
0.3,2.245
0.4,2.621
0.5,2.984
0.6,3.389
0.7,3.778
0.8,4.115
0.9,4.495
1,4.868


==> plot_exguard_res/bzip/bin/markpred.csv <==
x,y
0,1.516
0.1,1.612
0.2,1.693
0.3,1.802
0.4,1.865
0.5,1.951
0.6,2.036
0.7,2.103
0.8,2.166
0.9,2.266
1,2.336


==> plot_exguard_res/bzip/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.009
1000,1.048
2000,1.166
5000,1.372
10000,1.577


==> plot_exguard_res/bzip/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.003
500,1.010
1000,1.082
2000,1.186
5000,1.397
10000,1.559


==> plot_exguard_res/bzip/dis/fr.csv <==
x,y
0,1.000
100,1.216
200,1.287
500,1.373
1000,1.491
2000,1.572
5000,1.728
10000,1.777


==> plot_exguard_res/bzip/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.008
1000,1.046
2000,1.169
5000,1.385
10000,1.545


==> plot_exguard_res/bzip/dis/guardftp0.csv <==
x,y
0,1.000
100,1.010
200,1.014
500,1.040
1000,1.130
2000,1.267
5000,1.477
10000,1.575


==> plot_exguard_res/bzip/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.011
1000,1.045
2000,1.174
5000,1.407
10000,1.525


==> plot_exguard_res/bzip/dis/lmarker.csv <==
x,y
0,1.355
100,1.376
200,1.397
500,1.453
1000,1.522
2000,1.600
5000,1.674
10000,1.715


==> plot_exguard_res/bzip/dis/lnonmarker.csv <==
x,y
0,1.371
100,1.385
200,1.393
500,1.420
1000,1.469
2000,1.542
5000,1.653
10000,1.707


==> plot_exguard_res/bzip/dis/predmarker.csv <==
x,y
0,1.355
100,1.374
200,1.392
500,1.437
1000,1.505
2000,1.581
5000,1.664
10000,1.715


==> plot_exguard_res/bzip/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.355
20,1.565
50,1.671
100,1.692


==> plot_exguard_res/bzip/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.374
20,1.554
50,1.634
100,1.670


==> plot_exguard_res/bzip/logdis/fr.csv <==
x,y
0,1.000
10,1.690
20,1.787
50,1.837
100,1.838


==> plot_exguard_res/bzip/logdis/ftp.csv <==
x,y
0,1.000
10,1.333
20,1.523
50,1.643
100,1.666


==> plot_exguard_res/bzip/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.520
20,1.612
50,1.666
100,1.659


==> plot_exguard_res/bzip/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.382
20,1.580
50,1.645
100,1.631


==> plot_exguard_res/bzip/logdis/lmarker.csv <==
x,y
0,1.355
10,1.625
20,1.693
50,1.718
100,1.732


==> plot_exguard_res/bzip/logdis/lnonmarker.csv <==
x,y
0,1.371
10,1.586
20,1.647
50,1.693
100,1.679


==> plot_exguard_res/bzip/logdis/predmarker.csv <==
x,y
0,1.355
10,1.575
20,1.631
50,1.664
100,1.678


==> plot_exguard_res/cactusadm/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.189
0.2,1.265
0.3,1.325
0.4,1.366
0.5,1.400
0.6,1.425
0.7,1.448
0.8,1.467
0.9,1.487
1,1.493


==> plot_exguard_res/cactusadm/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.195
0.2,1.268
0.3,1.326
0.4,1.363
0.5,1.397
0.6,1.425
0.7,1.447
0.8,1.465
0.9,1.483
1,1.496


==> plot_exguard_res/cactusadm/bin/fbp.csv <==
x,y
0,1.000
0.1,1.193
0.2,1.264
0.3,1.322
0.4,1.366
0.5,1.397
0.6,1.427
0.7,1.445
0.8,1.464
0.9,1.483
1,1.496


==> plot_exguard_res/cactusadm/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.187
0.2,1.262
0.3,1.320
0.4,1.369
0.5,1.405
0.6,1.431
0.7,1.455
0.8,1.475
0.9,1.490
1,1.505


==> plot_exguard_res/cactusadm/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.164
0.2,1.254
0.3,1.313
0.4,1.354
0.5,1.395
0.6,1.421
0.7,1.449
0.8,1.470
0.9,1.487
1,1.501


==> plot_exguard_res/cactusadm/bin/mark0.csv <==
x,y
0,1.000
0.1,1.174
0.2,1.265
0.3,1.325
0.4,1.370
0.5,1.407
0.6,1.438
0.7,1.462
0.8,1.480
0.9,1.496
1,1.508


==> plot_exguard_res/cactusadm/bin/markpred.csv <==
x,y
0,1.436
0.1,1.452
0.2,1.465
0.3,1.473
0.4,1.484
0.5,1.491
0.6,1.496
0.7,1.501
0.8,1.504
0.9,1.506
1,1.508


==> plot_exguard_res/cactusadm/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.005
1000,1.013
2000,1.043
5000,1.083
10000,1.103


==> plot_exguard_res/cactusadm/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.005
1000,1.012
2000,1.043
5000,1.087
10000,1.107


==> plot_exguard_res/cactusadm/dis/fr.csv <==
x,y
0,1.000
100,1.176
200,1.225
500,1.262
1000,1.289
2000,1.330
5000,1.371
10000,1.386


==> plot_exguard_res/cactusadm/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.002
500,1.005
1000,1.014
2000,1.043
5000,1.085
10000,1.104


==> plot_exguard_res/cactusadm/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.004
500,1.012
1000,1.030
2000,1.077
5000,1.142
10000,1.171


==> plot_exguard_res/cactusadm/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.005
1000,1.014
2000,1.045
5000,1.095
10000,1.126


==> plot_exguard_res/cactusadm/dis/lmarker.csv <==
x,y
0,1.436
100,1.438
200,1.440
500,1.444
1000,1.448
2000,1.454
5000,1.462
10000,1.465


==> plot_exguard_res/cactusadm/dis/lnonmarker.csv <==
x,y
0,1.436
100,1.436
200,1.436
500,1.437
1000,1.439
2000,1.446
5000,1.452
10000,1.459


==> plot_exguard_res/cactusadm/dis/predmarker.csv <==
x,y
0,1.436
100,1.437
200,1.441
500,1.444
1000,1.449
2000,1.455
5000,1.464
10000,1.466


==> plot_exguard_res/cactusadm/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.052
20,1.082
50,1.103
100,1.108


==> plot_exguard_res/cactusadm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.053
20,1.084
50,1.104
100,1.111


==> plot_exguard_res/cactusadm/logdis/fr.csv <==
x,y
0,1.000
10,1.355
20,1.380
50,1.389
100,1.389


==> plot_exguard_res/cactusadm/logdis/ftp.csv <==
x,y
0,1.000
10,1.054
20,1.083
50,1.103
100,1.109


==> plot_exguard_res/cactusadm/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.108
20,1.156
50,1.179
100,1.184


==> plot_exguard_res/cactusadm/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.058
20,1.096
50,1.121
100,1.131


==> plot_exguard_res/cactusadm/logdis/lmarker.csv <==
x,y
0,1.436
10,1.450
20,1.455
50,1.460
100,1.460


==> plot_exguard_res/cactusadm/logdis/lnonmarker.csv <==
x,y
0,1.436
10,1.440
20,1.443
50,1.446
100,1.446


==> plot_exguard_res/cactusadm/logdis/predmarker.csv <==
x,y
0,1.436
10,1.450
20,1.454
50,1.458
100,1.459


==> plot_exguard_res/citi/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.347
0.2,1.566
0.3,1.750
0.4,1.860
0.5,1.859
0.6,1.859
0.7,1.859
0.8,1.860
0.9,1.859
1,1.860


==> plot_exguard_res/citi/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.349
0.2,1.569
0.3,1.759
0.4,1.863
0.5,1.867
0.6,1.870
0.7,1.878
0.8,1.877
0.9,1.884
1,1.874


==> plot_exguard_res/citi/bin/fbp.csv <==
x,y
0,1.000
0.1,1.347
0.2,1.563
0.3,1.751
0.4,1.910
0.5,2.063
0.6,2.201
0.7,2.337
0.8,2.466
0.9,2.594
1,2.714


==> plot_exguard_res/citi/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.332
0.2,1.520
0.3,1.668
0.4,1.800
0.5,1.906
0.6,1.999
0.7,2.083
0.8,2.155
0.9,2.224
1,2.282


==> plot_exguard_res/citi/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.307
0.2,1.510
0.3,1.675
0.4,1.804
0.5,1.919
0.6,2.018
0.7,2.103
0.8,2.183
0.9,2.251
1,2.313


==> plot_exguard_res/citi/bin/mark0.csv <==
x,y
0,1.000
0.1,1.291
0.2,1.512
0.3,1.706
0.4,1.890
0.5,2.064
0.6,2.226
0.7,2.385
0.8,2.534
0.9,2.688
1,2.835


==> plot_exguard_res/citi/bin/markpred.csv <==
x,y
0,1.679
0.1,1.712
0.2,1.747
0.3,1.783
0.4,1.822
0.5,1.863
0.6,1.902
0.7,1.941
0.8,1.982
0.9,2.020
1,2.059


==> plot_exguard_res/citi/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.056
5000,1.289
10000,1.555


==> plot_exguard_res/citi/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.057
5000,1.296
10000,1.557


==> plot_exguard_res/citi/dis/fr.csv <==
x,y
0,1.000
100,1.451
200,1.451
500,1.454
1000,1.465
2000,1.521
5000,1.677
10000,1.766


==> plot_exguard_res/citi/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.056
5000,1.294
10000,1.559


==> plot_exguard_res/citi/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.003
500,1.011
1000,1.032
2000,1.118
5000,1.398
10000,1.592


==> plot_exguard_res/citi/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.004
1000,1.017
2000,1.092
5000,1.379
10000,1.589


==> plot_exguard_res/citi/dis/lmarker.csv <==
x,y
0,1.602
100,1.606
200,1.610
500,1.621
1000,1.638
2000,1.666
5000,1.719
10000,1.760


==> plot_exguard_res/citi/dis/lnonmarker.csv <==
x,y
0,1.601
100,1.602
200,1.603
500,1.607
1000,1.614
2000,1.633
5000,1.686
10000,1.739


==> plot_exguard_res/citi/dis/predmarker.csv <==
x,y
0,1.602
100,1.606
200,1.610
500,1.621
1000,1.637
2000,1.664
5000,1.715
10000,1.758


==> plot_exguard_res/citi/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.234
20,1.409
50,1.546
100,1.599


==> plot_exguard_res/citi/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.235
20,1.414
50,1.551
100,1.613


==> plot_exguard_res/citi/logdis/fr.csv <==
x,y
0,1.000
10,1.660
20,1.743
50,1.787
100,1.800


==> plot_exguard_res/citi/logdis/ftp.csv <==
x,y
0,1.000
10,1.235
20,1.408
50,1.546
100,1.598


==> plot_exguard_res/citi/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.438
20,1.635
50,1.757
100,1.787


==> plot_exguard_res/citi/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.398
20,1.623
50,1.750
100,1.790


==> plot_exguard_res/citi/logdis/lmarker.csv <==
x,y
0,1.602
10,1.721
20,1.774
50,1.802
100,1.812


==> plot_exguard_res/citi/logdis/lnonmarker.csv <==
x,y
0,1.601
10,1.673
20,1.708
50,1.726
100,1.736


==> plot_exguard_res/citi/logdis/predmarker.csv <==
x,y
0,1.602
10,1.701
20,1.753
50,1.779
100,1.788


==> plot_exguard_res/gems/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.048
0.2,1.067
0.3,1.083
0.4,1.091
0.5,1.094
0.6,1.096
0.7,1.095
0.8,1.095
0.9,1.095
1,1.095


==> plot_exguard_res/gems/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.050
0.2,1.067
0.3,1.080
0.4,1.093
0.5,1.101
0.6,1.111
0.7,1.118
0.8,1.122
0.9,1.131
1,1.129


==> plot_exguard_res/gems/bin/fbp.csv <==
x,y
0,1.000
0.1,1.047
0.2,1.067
0.3,1.081
0.4,1.093
0.5,1.105
0.6,1.111
0.7,1.119
0.8,1.128
0.9,1.133
1,1.139


==> plot_exguard_res/gems/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.045
0.2,1.064
0.3,1.078
0.4,1.090
0.5,1.100
0.6,1.109
0.7,1.117
0.8,1.125
0.9,1.131
1,1.137


==> plot_exguard_res/gems/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.045
0.2,1.065
0.3,1.080
0.4,1.092
0.5,1.102
0.6,1.111
0.7,1.119
0.8,1.126
0.9,1.132
1,1.139


==> plot_exguard_res/gems/bin/mark0.csv <==
x,y
0,1.000
0.1,1.041
0.2,1.057
0.3,1.069
0.4,1.081
0.5,1.094
0.6,1.106
0.7,1.115
0.8,1.123
0.9,1.132
1,1.139


==> plot_exguard_res/gems/bin/markpred.csv <==
x,y
0,1.064
0.1,1.070
0.2,1.077
0.3,1.082
0.4,1.088
0.5,1.093
0.6,1.097
0.7,1.102
0.8,1.106
0.9,1.110
1,1.113


==> plot_exguard_res/gems/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_exguard_res/gems/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_exguard_res/gems/dis/fr.csv <==
x,y
0,1.000
100,1.016
200,1.018
500,1.021
1000,1.021
2000,1.023
5000,1.026
10000,1.028


==> plot_exguard_res/gems/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_exguard_res/gems/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.001
2000,1.002
5000,1.006
10000,1.014


==> plot_exguard_res/gems/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.010


==> plot_exguard_res/gems/dis/lmarker.csv <==
x,y
0,1.062
100,1.063
200,1.064
500,1.066
1000,1.067
2000,1.068
5000,1.068
10000,1.068


==> plot_exguard_res/gems/dis/lnonmarker.csv <==
x,y
0,1.062
100,1.063
200,1.063
500,1.063
1000,1.063
2000,1.064
5000,1.064
10000,1.064


==> plot_exguard_res/gems/dis/predmarker.csv <==
x,y
0,1.062
100,1.063
200,1.064
500,1.066
1000,1.067
2000,1.067
5000,1.068
10000,1.068


==> plot_exguard_res/gems/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.005
20,1.010
50,1.014
100,1.015


==> plot_exguard_res/gems/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.006
20,1.012
50,1.015
100,1.015


==> plot_exguard_res/gems/logdis/fr.csv <==
x,y
0,1.000
10,1.031
20,1.035
50,1.036
100,1.036


==> plot_exguard_res/gems/logdis/ftp.csv <==
x,y
0,1.000
10,1.005
20,1.010
50,1.014
100,1.015


==> plot_exguard_res/gems/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.011
20,1.017
50,1.020
100,1.021


==> plot_exguard_res/gems/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.007
20,1.013
50,1.018
100,1.019


==> plot_exguard_res/gems/logdis/lmarker.csv <==
x,y
0,1.062
10,1.066
20,1.067
50,1.067
100,1.068


==> plot_exguard_res/gems/logdis/lnonmarker.csv <==
x,y
0,1.062
10,1.063
20,1.064
50,1.064
100,1.064


==> plot_exguard_res/gems/logdis/predmarker.csv <==
x,y
0,1.062
10,1.066
20,1.067
50,1.067
100,1.067


==> plot_exguard_res/lbm/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.135
0.2,1.180
0.3,1.216
0.4,1.239
0.5,1.258
0.6,1.272
0.7,1.284
0.8,1.294
0.9,1.302
1,1.308


==> plot_exguard_res/lbm/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.137
0.2,1.185
0.3,1.214
0.4,1.239
0.5,1.259
0.6,1.272
0.7,1.283
0.8,1.294
0.9,1.302
1,1.308


==> plot_exguard_res/lbm/bin/fbp.csv <==
x,y
0,1.000
0.1,1.136
0.2,1.182
0.3,1.216
0.4,1.239
0.5,1.258
0.6,1.271
0.7,1.284
0.8,1.293
0.9,1.301
1,1.309


==> plot_exguard_res/lbm/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.124
0.2,1.178
0.3,1.217
0.4,1.245
0.5,1.265
0.6,1.280
0.7,1.292
0.8,1.299
0.9,1.307
1,1.312


==> plot_exguard_res/lbm/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.108
0.2,1.164
0.3,1.202
0.4,1.231
0.5,1.254
0.6,1.268
0.7,1.283
0.8,1.293
0.9,1.301
1,1.308


==> plot_exguard_res/lbm/bin/mark0.csv <==
x,y
0,1.000
0.1,1.116
0.2,1.181
0.3,1.230
0.4,1.267
0.5,1.291
0.6,1.305
0.7,1.316
0.8,1.323
0.9,1.327
1,1.330


==> plot_exguard_res/lbm/bin/markpred.csv <==
x,y
0,1.328
0.1,1.329
0.2,1.329
0.3,1.330
0.4,1.330
0.5,1.330
0.6,1.330
0.7,1.330
0.8,1.330
0.9,1.330
1,1.330


==> plot_exguard_res/lbm/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.007
2000,1.014
5000,1.023
10000,1.029


==> plot_exguard_res/lbm/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.008
2000,1.014
5000,1.023
10000,1.029


==> plot_exguard_res/lbm/dis/fr.csv <==
x,y
0,1.000
100,1.217
200,1.231
500,1.247
1000,1.266
2000,1.280
5000,1.285
10000,1.287


==> plot_exguard_res/lbm/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.008
2000,1.014
5000,1.023
10000,1.030


==> plot_exguard_res/lbm/dis/guardftp0.csv <==
x,y
0,1.000
100,1.003
200,1.008
500,1.017
1000,1.029
2000,1.045
5000,1.065
10000,1.074


==> plot_exguard_res/lbm/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.009
2000,1.016
5000,1.028
10000,1.034


==> plot_exguard_res/lbm/dis/lmarker.csv <==
x,y
0,1.328
100,1.328
200,1.329
500,1.329
1000,1.329
2000,1.329
5000,1.330
10000,1.330


==> plot_exguard_res/lbm/dis/lnonmarker.csv <==
x,y
0,1.328
100,1.328
200,1.328
500,1.328
1000,1.328
2000,1.328
5000,1.328
10000,1.328


==> plot_exguard_res/lbm/dis/predmarker.csv <==
x,y
0,1.328
100,1.328
200,1.328
500,1.329
1000,1.329
2000,1.329
5000,1.330
10000,1.330


==> plot_exguard_res/lbm/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.008
20,1.013
50,1.020
100,1.021


==> plot_exguard_res/lbm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.008
20,1.014
50,1.020
100,1.021


==> plot_exguard_res/lbm/logdis/fr.csv <==
x,y
0,1.000
10,1.280
20,1.286
50,1.288
100,1.288


==> plot_exguard_res/lbm/logdis/ftp.csv <==
x,y
0,1.000
10,1.008
20,1.014
50,1.020
100,1.022


==> plot_exguard_res/lbm/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.037
20,1.050
50,1.059
100,1.064


==> plot_exguard_res/lbm/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.009
20,1.017
50,1.024
100,1.026


==> plot_exguard_res/lbm/logdis/lmarker.csv <==
x,y
0,1.328
10,1.329
20,1.329
50,1.329
100,1.329


==> plot_exguard_res/lbm/logdis/lnonmarker.csv <==
x,y
0,1.328
10,1.328
20,1.328
50,1.328
100,1.328


==> plot_exguard_res/lbm/logdis/predmarker.csv <==
x,y
0,1.328
10,1.329
20,1.329
50,1.329
100,1.329


==> plot_exguard_res/leslie3d/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.149
0.2,1.215
0.3,1.258
0.4,1.294
0.5,1.312
0.6,1.314
0.7,1.315
0.8,1.313
0.9,1.313
1,1.313


==> plot_exguard_res/leslie3d/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.154
0.2,1.218
0.3,1.259
0.4,1.295
0.5,1.319
0.6,1.346
0.7,1.363
0.8,1.367
0.9,1.389
1,1.400


==> plot_exguard_res/leslie3d/bin/fbp.csv <==
x,y
0,1.000
0.1,1.151
0.2,1.213
0.3,1.259
0.4,1.295
0.5,1.327
0.6,1.353
0.7,1.379
0.8,1.399
0.9,1.420
1,1.439


==> plot_exguard_res/leslie3d/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.130
0.2,1.191
0.3,1.231
0.4,1.264
0.5,1.289
0.6,1.309
0.7,1.325
0.8,1.338
0.9,1.348
1,1.355


==> plot_exguard_res/leslie3d/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.124
0.2,1.185
0.3,1.236
0.4,1.273
0.5,1.303
0.6,1.332
0.7,1.356
0.8,1.379
0.9,1.397
1,1.412


==> plot_exguard_res/leslie3d/bin/mark0.csv <==
x,y
0,1.000
0.1,1.127
0.2,1.194
0.3,1.241
0.4,1.281
0.5,1.312
0.6,1.340
0.7,1.370
0.8,1.397
0.9,1.419
1,1.442


==> plot_exguard_res/leslie3d/bin/markpred.csv <==
x,y
0,1.285
0.1,1.290
0.2,1.295
0.3,1.301
0.4,1.306
0.5,1.313
0.6,1.319
0.7,1.325
0.8,1.332
0.9,1.339
1,1.345


==> plot_exguard_res/leslie3d/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.004
2000,1.011
5000,1.038
10000,1.091


==> plot_exguard_res/leslie3d/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.004
2000,1.013
5000,1.041
10000,1.091


==> plot_exguard_res/leslie3d/dis/fr.csv <==
x,y
0,1.000
100,1.117
200,1.130
500,1.156
1000,1.168
2000,1.184
5000,1.222
10000,1.258


==> plot_exguard_res/leslie3d/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.004
2000,1.012
5000,1.040
10000,1.089


==> plot_exguard_res/leslie3d/dis/guardftp0.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.006
1000,1.013
2000,1.027
5000,1.062
10000,1.100


==> plot_exguard_res/leslie3d/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.005
2000,1.013
5000,1.043
10000,1.085


==> plot_exguard_res/leslie3d/dis/lmarker.csv <==
x,y
0,1.276
100,1.277
200,1.277
500,1.280
1000,1.284
2000,1.287
5000,1.289
10000,1.291


==> plot_exguard_res/leslie3d/dis/lnonmarker.csv <==
x,y
0,1.274
100,1.274
200,1.274
500,1.275
1000,1.277
2000,1.278
5000,1.281
10000,1.282


==> plot_exguard_res/leslie3d/dis/predmarker.csv <==
x,y
0,1.276
100,1.277
200,1.277
500,1.280
1000,1.284
2000,1.287
5000,1.289
10000,1.291


==> plot_exguard_res/leslie3d/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.041
20,1.081
50,1.114
100,1.125


==> plot_exguard_res/leslie3d/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.041
20,1.081
50,1.123
100,1.130


==> plot_exguard_res/leslie3d/logdis/fr.csv <==
x,y
0,1.000
10,1.245
20,1.271
50,1.281
100,1.286


==> plot_exguard_res/leslie3d/logdis/ftp.csv <==
x,y
0,1.000
10,1.042
20,1.080
50,1.113
100,1.127


==> plot_exguard_res/leslie3d/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.069
20,1.115
50,1.148
100,1.158


==> plot_exguard_res/leslie3d/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.045
20,1.087
50,1.125
100,1.137


==> plot_exguard_res/leslie3d/logdis/lmarker.csv <==
x,y
0,1.276
10,1.286
20,1.291
50,1.294
100,1.296


==> plot_exguard_res/leslie3d/logdis/lnonmarker.csv <==
x,y
0,1.274
10,1.279
20,1.282
50,1.284
100,1.285


==> plot_exguard_res/leslie3d/logdis/predmarker.csv <==
x,y
0,1.276
10,1.285
20,1.291
50,1.294
100,1.295


==> plot_exguard_res/libq/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.041
0.2,1.052
0.3,1.054
0.4,1.055
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.040
0.2,1.051
0.3,1.054
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/fbp.csv <==
x,y
0,1.000
0.1,1.040
0.2,1.051
0.3,1.054
0.4,1.055
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.049
0.2,1.054
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.044
0.2,1.053
0.3,1.055
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/mark0.csv <==
x,y
0,1.000
0.1,1.056
0.2,1.056
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/bin/markpred.csv <==
x,y
0,1.056
0.1,1.056
0.2,1.056
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_exguard_res/libq/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.006


==> plot_exguard_res/libq/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.007


==> plot_exguard_res/libq/dis/fr.csv <==
x,y
0,1.000
100,1.009
200,1.019
500,1.043
1000,1.052
2000,1.055
5000,1.055
10000,1.055


==> plot_exguard_res/libq/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.006


==> plot_exguard_res/libq/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.004
500,1.009
1000,1.010
2000,1.008
5000,1.008
10000,1.010


==> plot_exguard_res/libq/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.005
10000,1.008


==> plot_exguard_res/libq/dis/lmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_exguard_res/libq/dis/lnonmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_exguard_res/libq/dis/predmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_exguard_res/libq/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/libq/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/libq/logdis/fr.csv <==
x,y
0,1.000
10,1.052
20,1.054
50,1.054
100,1.055


==> plot_exguard_res/libq/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/libq/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.013
20,1.013
50,1.010
100,1.010


==> plot_exguard_res/libq/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.001
20,1.002
50,1.002
100,1.002


==> plot_exguard_res/libq/logdis/lmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_exguard_res/libq/logdis/lnonmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_exguard_res/libq/logdis/predmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_exguard_res/mcf/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.200
0.2,1.308
0.3,1.341
0.4,1.342
0.5,1.342
0.6,1.342
0.7,1.343
0.8,1.343
0.9,1.342
1,1.342


==> plot_exguard_res/mcf/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.209
0.2,1.315
0.3,1.363
0.4,1.376
0.5,1.387
0.6,1.377
0.7,1.380
0.8,1.380
0.9,1.380
1,1.382


==> plot_exguard_res/mcf/bin/fbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.311
0.3,1.399
0.4,1.476
0.5,1.543
0.6,1.603
0.7,1.659
0.8,1.710
0.9,1.758
1,1.802


==> plot_exguard_res/mcf/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.127
0.2,1.197
0.3,1.249
0.4,1.291
0.5,1.325
0.6,1.355
0.7,1.381
0.8,1.406
0.9,1.428
1,1.448


==> plot_exguard_res/mcf/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.155
0.2,1.245
0.3,1.317
0.4,1.374
0.5,1.424
0.6,1.467
0.7,1.508
0.8,1.543
0.9,1.576
1,1.606


==> plot_exguard_res/mcf/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.247
0.3,1.336
0.4,1.419
0.5,1.493
0.6,1.562
0.7,1.627
0.8,1.689
0.9,1.748
1,1.804


==> plot_exguard_res/mcf/bin/markpred.csv <==
x,y
0,1.246
0.1,1.264
0.2,1.285
0.3,1.307
0.4,1.330
0.5,1.356
0.6,1.382
0.7,1.409
0.8,1.439
0.9,1.467
1,1.497


==> plot_exguard_res/mcf/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_exguard_res/mcf/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.006


==> plot_exguard_res/mcf/dis/fr.csv <==
x,y
0,1.000
100,1.012
200,1.027
500,1.046
1000,1.061
2000,1.078
5000,1.088
10000,1.102


==> plot_exguard_res/mcf/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_exguard_res/mcf/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.005


==> plot_exguard_res/mcf/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_exguard_res/mcf/dis/lmarker.csv <==
x,y
0,1.224
100,1.225
200,1.226
500,1.228
1000,1.231
2000,1.233
5000,1.237
10000,1.238


==> plot_exguard_res/mcf/dis/lnonmarker.csv <==
x,y
0,1.219
100,1.220
200,1.220
500,1.220
1000,1.222
2000,1.224
5000,1.227
10000,1.229


==> plot_exguard_res/mcf/dis/predmarker.csv <==
x,y
0,1.224
100,1.225
200,1.226
500,1.228
1000,1.231
2000,1.233
5000,1.236
10000,1.238


==> plot_exguard_res/mcf/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.016
20,1.041
50,1.069
100,1.078


==> plot_exguard_res/mcf/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.015
20,1.041
50,1.070
100,1.082


==> plot_exguard_res/mcf/logdis/fr.csv <==
x,y
0,1.000
10,1.130
20,1.145
50,1.160
100,1.166


==> plot_exguard_res/mcf/logdis/ftp.csv <==
x,y
0,1.000
10,1.015
20,1.038
50,1.066
100,1.082


==> plot_exguard_res/mcf/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.014
20,1.020
50,1.022
100,1.022


==> plot_exguard_res/mcf/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.015
20,1.025
50,1.029
100,1.030


==> plot_exguard_res/mcf/logdis/lmarker.csv <==
x,y
0,1.224
10,1.232
20,1.235
50,1.237
100,1.237


==> plot_exguard_res/mcf/logdis/lnonmarker.csv <==
x,y
0,1.219
10,1.224
20,1.226
50,1.227
100,1.227


==> plot_exguard_res/mcf/logdis/predmarker.csv <==
x,y
0,1.224
10,1.231
20,1.235
50,1.236
100,1.237


==> plot_exguard_res/milc/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/fbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.012
0.2,1.013
0.3,1.013
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.011
0.2,1.013
0.3,1.013
0.4,1.014
0.5,1.013
0.6,1.013
0.7,1.014
0.8,1.013
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/mark0.csv <==
x,y
0,1.000
0.1,1.013
0.2,1.013
0.3,1.014
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/bin/markpred.csv <==
x,y
0,1.014
0.1,1.014
0.2,1.014
0.3,1.014
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_exguard_res/milc/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/milc/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/milc/dis/fr.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.001
2000,1.004
5000,1.010
10000,1.012


==> plot_exguard_res/milc/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_exguard_res/milc/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.004


==> plot_exguard_res/milc/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.002


==> plot_exguard_res/milc/dis/lmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_exguard_res/milc/dis/lnonmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_exguard_res/milc/dis/predmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_exguard_res/milc/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/milc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/milc/logdis/fr.csv <==
x,y
0,1.000
10,1.009
20,1.012
50,1.012
100,1.012


==> plot_exguard_res/milc/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_exguard_res/milc/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.003
20,1.003
50,1.003
100,1.003


==> plot_exguard_res/milc/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.001
100,1.001


==> plot_exguard_res/milc/logdis/lmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_exguard_res/milc/logdis/lnonmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_exguard_res/milc/logdis/predmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_exguard_res/omnetpp/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.168
0.2,1.270
0.3,1.350
0.4,1.389
0.5,1.393
0.6,1.392
0.7,1.388
0.8,1.390
0.9,1.388
1,1.387


==> plot_exguard_res/omnetpp/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.183
0.2,1.272
0.3,1.346
0.4,1.408
0.5,1.455
0.6,1.482
0.7,1.502
0.8,1.533
0.9,1.530
1,1.574


==> plot_exguard_res/omnetpp/bin/fbp.csv <==
x,y
0,1.000
0.1,1.169
0.2,1.272
0.3,1.345
0.4,1.414
0.5,1.478
0.6,1.529
0.7,1.580
0.8,1.627
0.9,1.673
1,1.710


==> plot_exguard_res/omnetpp/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.165
0.2,1.259
0.3,1.325
0.4,1.384
0.5,1.443
0.6,1.482
0.7,1.526
0.8,1.565
0.9,1.601
1,1.635


==> plot_exguard_res/omnetpp/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.150
0.2,1.252
0.3,1.330
0.4,1.396
0.5,1.458
0.6,1.510
0.7,1.558
0.8,1.603
0.9,1.646
1,1.685


==> plot_exguard_res/omnetpp/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.232
0.3,1.315
0.4,1.389
0.5,1.458
0.6,1.516
0.7,1.575
0.8,1.627
0.9,1.681
1,1.729


==> plot_exguard_res/omnetpp/bin/markpred.csv <==
x,y
0,1.289
0.1,1.308
0.2,1.329
0.3,1.347
0.4,1.365
0.5,1.385
0.6,1.404
0.7,1.427
0.8,1.447
0.9,1.469
1,1.492


==> plot_exguard_res/omnetpp/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.007
2000,1.033
5000,1.119
10000,1.203


==> plot_exguard_res/omnetpp/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.009
2000,1.031
5000,1.131
10000,1.213


==> plot_exguard_res/omnetpp/dis/fr.csv <==
x,y
0,1.000
100,1.093
200,1.118
500,1.145
1000,1.176
2000,1.218
5000,1.287
10000,1.325


==> plot_exguard_res/omnetpp/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.008
2000,1.032
5000,1.113
10000,1.201


==> plot_exguard_res/omnetpp/dis/guardftp0.csv <==
x,y
0,1.000
100,1.004
200,1.008
500,1.018
1000,1.036
2000,1.077
5000,1.177
10000,1.244


==> plot_exguard_res/omnetpp/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.043
5000,1.144
10000,1.230


==> plot_exguard_res/omnetpp/dis/lmarker.csv <==
x,y
0,1.263
100,1.268
200,1.270
500,1.278
1000,1.284
2000,1.292
5000,1.309
10000,1.322


==> plot_exguard_res/omnetpp/dis/lnonmarker.csv <==
x,y
0,1.264
100,1.265
200,1.266
500,1.269
1000,1.273
2000,1.278
5000,1.297
10000,1.314


==> plot_exguard_res/omnetpp/dis/predmarker.csv <==
x,y
0,1.263
100,1.267
200,1.270
500,1.277
1000,1.282
2000,1.291
5000,1.308
10000,1.321


==> plot_exguard_res/omnetpp/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.075
20,1.130
50,1.174
100,1.192


==> plot_exguard_res/omnetpp/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.085
20,1.137
50,1.194
100,1.227


==> plot_exguard_res/omnetpp/logdis/fr.csv <==
x,y
0,1.000
10,1.259
20,1.299
50,1.322
100,1.328


==> plot_exguard_res/omnetpp/logdis/ftp.csv <==
x,y
0,1.000
10,1.071
20,1.126
50,1.169
100,1.186


==> plot_exguard_res/omnetpp/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.141
20,1.215
50,1.260
100,1.276


==> plot_exguard_res/omnetpp/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.086
20,1.160
50,1.222
100,1.235


==> plot_exguard_res/omnetpp/logdis/lmarker.csv <==
x,y
0,1.263
10,1.307
20,1.325
50,1.334
100,1.338


==> plot_exguard_res/omnetpp/logdis/lnonmarker.csv <==
x,y
0,1.264
10,1.294
20,1.311
50,1.320
100,1.320


==> plot_exguard_res/omnetpp/logdis/predmarker.csv <==
x,y
0,1.263
10,1.300
20,1.317
50,1.327
100,1.332


==> plot_exguard_res/sphinx3/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.244
0.2,1.367
0.3,1.486
0.4,1.593
0.5,1.674
0.6,1.764
0.7,1.855
0.8,1.913
0.9,1.995
1,2.052


==> plot_exguard_res/sphinx3/bin/blindoraclerfbp.csv <==
x,y
0,1.005
0.1,1.295
0.2,1.401
0.3,1.508
0.4,1.616
0.5,1.699
0.6,1.839
0.7,1.863
0.8,1.976
0.9,2.062
1,2.103


==> plot_exguard_res/sphinx3/bin/fbp.csv <==
x,y
0,1.000
0.1,1.225
0.2,1.373
0.3,1.472
0.4,1.584
0.5,1.650
0.6,1.727
0.7,1.841
0.8,1.906
0.9,1.990
1,2.066


==> plot_exguard_res/sphinx3/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.697
0.2,1.798
0.3,1.895
0.4,1.929
0.5,1.981
0.6,2.018
0.7,2.039
0.8,2.059
0.9,2.069
1,2.121


==> plot_exguard_res/sphinx3/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.210
0.2,1.314
0.3,1.405
0.4,1.485
0.5,1.539
0.6,1.589
0.7,1.651
0.8,1.692
0.9,1.731
1,1.758


==> plot_exguard_res/sphinx3/bin/mark0.csv <==
x,y
0,1.000
0.1,1.309
0.2,1.537
0.3,1.751
0.4,1.962
0.5,2.160
0.6,2.368
0.7,2.568
0.8,2.788
0.9,2.985
1,3.189


==> plot_exguard_res/sphinx3/bin/markpred.csv <==
x,y
0,1.588
0.1,1.803
0.2,1.963
0.3,2.081
0.4,2.191
0.5,2.305
0.6,2.379
0.7,2.447
0.8,2.530
0.9,2.596
1,2.652


==> plot_exguard_res/sphinx3/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.010
200,1.023
500,1.058
1000,1.107
2000,1.166
5000,1.241
10000,1.308


==> plot_exguard_res/sphinx3/dis/blindoraclerftp.csv <==
x,y
0,1.049
100,1.013
200,1.064
500,1.076
1000,1.114
2000,1.174
5000,1.250
10000,1.340


==> plot_exguard_res/sphinx3/dis/fr.csv <==
x,y
0,1.000
100,1.743
200,1.805
500,1.830
1000,1.860
2000,1.887
5000,1.925
10000,1.934


==> plot_exguard_res/sphinx3/dis/ftp.csv <==
x,y
0,1.000
100,1.010
200,1.022
500,1.060
1000,1.105
2000,1.161
5000,1.237
10000,1.301


==> plot_exguard_res/sphinx3/dis/guardftp0.csv <==
x,y
0,1.000
100,1.067
200,1.134
500,1.298
1000,1.444
2000,1.563
5000,1.690
10000,1.707


==> plot_exguard_res/sphinx3/dis/guardftp5.csv <==
x,y
0,1.000
100,1.010
200,1.023
500,1.058
1000,1.106
2000,1.169
5000,1.238
10000,1.282


==> plot_exguard_res/sphinx3/dis/lmarker.csv <==
x,y
0,1.397
100,1.522
200,1.665
500,1.916
1000,2.070
2000,2.152
5000,2.218
10000,2.240


==> plot_exguard_res/sphinx3/dis/lnonmarker.csv <==
x,y
0,1.397
100,1.467
200,1.545
500,1.673
1000,1.774
2000,1.823
5000,1.881
10000,1.911


==> plot_exguard_res/sphinx3/dis/predmarker.csv <==
x,y
0,1.397
100,1.513
200,1.647
500,1.884
1000,2.033
2000,2.139
5000,2.196
10000,2.233


==> plot_exguard_res/sphinx3/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.197
20,1.292
50,1.374
100,1.382


==> plot_exguard_res/sphinx3/logdis/blindoraclerftp.csv <==
x,y
0,1.020
10,1.216
20,1.319
50,1.387
100,1.452


==> plot_exguard_res/sphinx3/logdis/fr.csv <==
x,y
0,1.000
10,1.885
20,1.908
50,1.959
100,1.945


==> plot_exguard_res/sphinx3/logdis/ftp.csv <==
x,y
0,1.000
10,1.181
20,1.291
50,1.352
100,1.372


==> plot_exguard_res/sphinx3/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.589
20,1.698
50,1.740
100,1.755


==> plot_exguard_res/sphinx3/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.174
20,1.264
50,1.298
100,1.314


==> plot_exguard_res/sphinx3/logdis/lmarker.csv <==
x,y
0,1.397
10,2.070
20,2.157
50,2.209
100,2.214


==> plot_exguard_res/sphinx3/logdis/lnonmarker.csv <==
x,y
0,1.397
10,1.800
20,1.874
50,1.898
100,1.923


==> plot_exguard_res/sphinx3/logdis/predmarker.csv <==
x,y
0,1.397
10,1.872
20,1.992
50,2.063
100,2.089


==> plot_exguard_res/xalanc/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.147
0.2,1.253
0.3,1.317
0.4,1.332
0.5,1.346
0.6,1.345
0.7,1.343
0.8,1.344
0.9,1.354
1,1.350


==> plot_exguard_res/xalanc/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.133
0.2,1.254
0.3,1.380
0.4,1.512
0.5,1.612
0.6,1.692
0.7,1.802
0.8,1.843
0.9,1.943
1,2.043


==> plot_exguard_res/xalanc/bin/fbp.csv <==
x,y
0,1.000
0.1,1.129
0.2,1.268
0.3,1.396
0.4,1.511
0.5,1.589
0.6,1.713
0.7,1.819
0.8,1.952
0.9,2.057
1,2.158


==> plot_exguard_res/xalanc/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.128
0.2,1.223
0.3,1.263
0.4,1.331
0.5,1.391
0.6,1.434
0.7,1.461
0.8,1.486
0.9,1.531
1,1.562


==> plot_exguard_res/xalanc/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.121
0.2,1.221
0.3,1.309
0.4,1.376
0.5,1.438
0.6,1.513
0.7,1.552
0.8,1.603
0.9,1.656
1,1.691


==> plot_exguard_res/xalanc/bin/mark0.csv <==
x,y
0,1.000
0.1,1.181
0.2,1.308
0.3,1.455
0.4,1.581
0.5,1.703
0.6,1.838
0.7,1.953
0.8,2.081
0.9,2.196
1,2.316


==> plot_exguard_res/xalanc/bin/markpred.csv <==
x,y
0,1.163
0.1,1.199
0.2,1.221
0.3,1.258
0.4,1.289
0.5,1.315
0.6,1.361
0.7,1.385
0.8,1.426
0.9,1.458
1,1.497


==> plot_exguard_res/xalanc/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.003
2000,1.007
5000,1.023
10000,1.031


==> plot_exguard_res/xalanc/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.006
5000,1.018
10000,1.029


==> plot_exguard_res/xalanc/dis/fr.csv <==
x,y
0,1.000
100,1.003
200,1.012
500,1.018
1000,1.019
2000,1.030
5000,1.048
10000,1.058


==> plot_exguard_res/xalanc/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.005
5000,1.024
10000,1.035


==> plot_exguard_res/xalanc/dis/guardftp0.csv <==
x,y
0,1.000
100,1.001
200,1.003
500,1.005
1000,1.005
2000,1.012
5000,1.024
10000,1.031


==> plot_exguard_res/xalanc/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.004
5000,1.024
10000,1.020


==> plot_exguard_res/xalanc/dis/lmarker.csv <==
x,y
0,1.147
100,1.153
200,1.157
500,1.165
1000,1.168
2000,1.173
5000,1.178
10000,1.187


==> plot_exguard_res/xalanc/dis/lnonmarker.csv <==
x,y
0,1.146
100,1.147
200,1.149
500,1.150
1000,1.151
2000,1.158
5000,1.168
10000,1.169


==> plot_exguard_res/xalanc/dis/predmarker.csv <==
x,y
0,1.147
100,1.152
200,1.157
500,1.159
1000,1.166
2000,1.171
5000,1.175
10000,1.181


==> plot_exguard_res/xalanc/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.020
20,1.033
50,1.037
100,1.035


==> plot_exguard_res/xalanc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.022
20,1.028
50,1.038
100,1.039


==> plot_exguard_res/xalanc/logdis/fr.csv <==
x,y
0,1.000
10,1.053
20,1.064
50,1.059
100,1.063


==> plot_exguard_res/xalanc/logdis/ftp.csv <==
x,y
0,1.000
10,1.017
20,1.028
50,1.034
100,1.039


==> plot_exguard_res/xalanc/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.028
20,1.034
50,1.029
100,1.035


==> plot_exguard_res/xalanc/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.023
20,1.029
50,1.031
100,1.030


==> plot_exguard_res/xalanc/logdis/lmarker.csv <==
x,y
0,1.147
10,1.173
20,1.176
50,1.182
100,1.184


==> plot_exguard_res/xalanc/logdis/lnonmarker.csv <==
x,y
0,1.146
10,1.160
20,1.166
50,1.169
100,1.170


==> plot_exguard_res/xalanc/logdis/predmarker.csv <==
x,y
0,1.147
10,1.163
20,1.174
50,1.177
100,1.178


==> plot_res-dis-1-1/astar/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.125
100,1.175
200,1.217
500,1.260
1000,1.279
1500,1.286
2000,1.286
2500,1.288
3000,1.292


==> plot_res-dis-1-1/astar/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.130
100,1.180
200,1.230
500,1.271
1000,1.286
1500,1.288
2000,1.296
2500,1.296
3000,1.304


==> plot_res-dis-1-1/astar/dis/fr.csv <==
x,y
0,1.000
50,1.458
100,1.484
200,1.498
500,1.506
1000,1.509
1500,1.511
2000,1.510
2500,1.512
3000,1.511


==> plot_res-dis-1-1/astar/dis/ftp.csv <==
x,y
0,1.000
50,1.125
100,1.174
200,1.219
500,1.256
1000,1.277
1500,1.284
2000,1.286
2500,1.289
3000,1.292


==> plot_res-dis-1-1/astar/dis/guardftp0.csv <==
x,y
0,1.000
50,1.250
100,1.312
200,1.353
500,1.380
1000,1.387
1500,1.391
2000,1.393
2500,1.395
3000,1.398


==> plot_res-dis-1-1/astar/dis/guardftp5.csv <==
x,y
0,1.000
50,1.164
100,1.231
200,1.276
500,1.308
1000,1.323
1500,1.329
2000,1.330
2500,1.331
3000,1.332


==> plot_res-dis-1-1/astar/dis/lmarker.csv <==
x,y
0,1.455
50,1.495
100,1.505
200,1.512
500,1.518
1000,1.520
1500,1.521
2000,1.520
2500,1.521
3000,1.521


==> plot_res-dis-1-1/astar/dis/lnonmarker.csv <==
x,y
0,1.454
50,1.481
100,1.494
200,1.502
500,1.508
1000,1.511
1500,1.512
2000,1.512
2500,1.512
3000,1.512


==> plot_res-dis-1-1/astar/dis/predmarker.csv <==
x,y
0,1.455
50,1.494
100,1.505
200,1.513
500,1.517
1000,1.520
1500,1.521
2000,1.522
2500,1.521
3000,1.523


==> plot_res-dis-1-1/astar/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.051
10,1.082
20,1.101
30,1.109
40,1.113
50,1.116


==> plot_res-dis-1-1/astar/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.052
10,1.090
20,1.103
30,1.111
40,1.120
50,1.117


==> plot_res-dis-1-1/astar/logdis/fr.csv <==
x,y
0,1.000
5,1.403
10,1.441
20,1.454
30,1.459
40,1.463
50,1.463


==> plot_res-dis-1-1/astar/logdis/ftp.csv <==
x,y
0,1.000
5,1.050
10,1.080
20,1.101
30,1.109
40,1.111
50,1.115


==> plot_res-dis-1-1/astar/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.149
10,1.205
20,1.240
30,1.252
40,1.259
50,1.262


==> plot_res-dis-1-1/astar/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.059
10,1.104
20,1.132
30,1.143
40,1.149
50,1.154


==> plot_res-dis-1-1/astar/logdis/lmarker.csv <==
x,y
0,1.455
5,1.484
10,1.495
20,1.501
30,1.504
40,1.505
50,1.504


==> plot_res-dis-1-1/astar/logdis/lnonmarker.csv <==
x,y
0,1.454
5,1.469
10,1.477
20,1.482
30,1.482
40,1.484
50,1.484


==> plot_res-dis-1-1/astar/logdis/predmarker.csv <==
x,y
0,1.455
5,1.482
10,1.493
20,1.499
30,1.500
40,1.501
50,1.502


==> plot_res-dis-1-1/brightkite/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.035
100,1.088
200,1.183
500,1.305
1000,1.317
1500,1.319
2000,1.319
2500,1.318
3000,1.319


==> plot_res-dis-1-1/brightkite/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.039
100,1.090
200,1.180
500,1.365
1000,1.471
1500,1.507
2000,1.534
2500,1.550
3000,1.546


==> plot_res-dis-1-1/brightkite/dis/fr.csv <==
x,y
0,1.000
50,1.128
100,1.170
200,1.217
500,1.280
1000,1.318
1500,1.334
2000,1.340
2500,1.345
3000,1.347


==> plot_res-dis-1-1/brightkite/dis/ftp.csv <==
x,y
0,1.000
50,1.034
100,1.087
200,1.183
500,1.385
1000,1.620
1500,1.746
2000,1.810
2500,1.851
3000,1.875


==> plot_res-dis-1-1/brightkite/dis/guardftp0.csv <==
x,y
0,1.000
50,1.044
100,1.086
200,1.140
500,1.221
1000,1.287
1500,1.315
2000,1.328
2500,1.337
3000,1.341


==> plot_res-dis-1-1/brightkite/dis/guardftp5.csv <==
x,y
0,1.000
50,1.035
100,1.084
200,1.155
500,1.270
1000,1.363
1500,1.407
2000,1.427
2500,1.438
3000,1.447


==> plot_res-dis-1-1/brightkite/dis/lmarker.csv <==
x,y
0,1.225
50,1.240
100,1.246
200,1.257
500,1.272
1000,1.293
1500,1.302
2000,1.309
2500,1.312
3000,1.317


==> plot_res-dis-1-1/brightkite/dis/lnonmarker.csv <==
x,y
0,1.224
50,1.234
100,1.240
200,1.249
500,1.265
1000,1.285
1500,1.294
2000,1.302
2500,1.304
3000,1.308


==> plot_res-dis-1-1/brightkite/dis/predmarker.csv <==
x,y
0,1.225
50,1.239
100,1.245
200,1.254
500,1.270
1000,1.291
1500,1.302
2000,1.308
2500,1.312
3000,1.317


==> plot_res-dis-1-1/brightkite/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.099
10,1.218
20,1.281
30,1.291
40,1.300
50,1.302


==> plot_res-dis-1-1/brightkite/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.101
10,1.237
20,1.316
30,1.335
40,1.347
50,1.362


==> plot_res-dis-1-1/brightkite/logdis/fr.csv <==
x,y
0,1.000
5,1.208
10,1.266
20,1.295
30,1.307
40,1.307
50,1.312


==> plot_res-dis-1-1/brightkite/logdis/ftp.csv <==
x,y
0,1.000
5,1.099
10,1.225
20,1.315
30,1.352
40,1.369
50,1.380


==> plot_res-dis-1-1/brightkite/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.134
10,1.225
20,1.271
30,1.291
40,1.292
50,1.296


==> plot_res-dis-1-1/brightkite/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.106
10,1.238
20,1.318
30,1.344
40,1.350
50,1.359


==> plot_res-dis-1-1/brightkite/logdis/lmarker.csv <==
x,y
0,1.225
5,1.261
10,1.290
20,1.309
30,1.308
40,1.312
50,1.317


==> plot_res-dis-1-1/brightkite/logdis/lnonmarker.csv <==
x,y
0,1.224
5,1.248
10,1.276
20,1.288
30,1.291
40,1.294
50,1.295


==> plot_res-dis-1-1/brightkite/logdis/predmarker.csv <==
x,y
0,1.225
5,1.258
10,1.287
20,1.303
30,1.308
40,1.307
50,1.310


==> plot_res-dis-1-1/bwaves/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.020
500,1.037
1000,1.044
1500,1.046
2000,1.047
2500,1.048
3000,1.048


==> plot_res-dis-1-1/bwaves/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.019
500,1.036
1000,1.045
1500,1.047
2000,1.047
2500,1.047
3000,1.048


==> plot_res-dis-1-1/bwaves/dis/fr.csv <==
x,y
0,1.000
50,1.005
100,1.011
200,1.022
500,1.041
1000,1.046
1500,1.048
2000,1.048
2500,1.049
3000,1.049


==> plot_res-dis-1-1/bwaves/dis/ftp.csv <==
x,y
0,1.000
50,1.005
100,1.010
200,1.019
500,1.036
1000,1.044
1500,1.046
2000,1.047
2500,1.048
3000,1.048


==> plot_res-dis-1-1/bwaves/dis/guardftp0.csv <==
x,y
0,1.000
50,1.004
100,1.008
200,1.014
500,1.026
1000,1.031
1500,1.033
2000,1.034
2500,1.034
3000,1.035


==> plot_res-dis-1-1/bwaves/dis/guardftp5.csv <==
x,y
0,1.000
50,1.005
100,1.009
200,1.016
500,1.029
1000,1.036
1500,1.037
2000,1.037
2500,1.038
3000,1.038


==> plot_res-dis-1-1/bwaves/dis/lmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_res-dis-1-1/bwaves/dis/lnonmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_res-dis-1-1/bwaves/dis/predmarker.csv <==
x,y
0,1.051
50,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
1500,1.051
2000,1.051
2500,1.051
3000,1.051


==> plot_res-dis-1-1/bwaves/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.006
10,1.015
20,1.021
30,1.022
40,1.022
50,1.023


==> plot_res-dis-1-1/bwaves/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.019
30,1.021
40,1.023
50,1.024


==> plot_res-dis-1-1/bwaves/logdis/fr.csv <==
x,y
0,1.000
5,1.012
10,1.024
20,1.030
30,1.032
40,1.032
50,1.034


==> plot_res-dis-1-1/bwaves/logdis/ftp.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.020
30,1.022
40,1.023
50,1.023


==> plot_res-dis-1-1/bwaves/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.006
10,1.013
20,1.018
30,1.018
40,1.019
50,1.020


==> plot_res-dis-1-1/bwaves/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.006
10,1.014
20,1.019
30,1.020
40,1.020
50,1.021


==> plot_res-dis-1-1/bwaves/logdis/lmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_res-dis-1-1/bwaves/logdis/lnonmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_res-dis-1-1/bwaves/logdis/predmarker.csv <==
x,y
0,1.051
5,1.051
10,1.051
20,1.051
30,1.051
40,1.051
50,1.051


==> plot_res-dis-1-1/bzip/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.433
100,1.737
200,1.938
500,1.960
1000,1.974
1500,1.962
2000,1.942
2500,1.953
3000,1.960


==> plot_res-dis-1-1/bzip/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.440
100,1.769
200,2.088
500,2.346
1000,2.466
1500,2.439
2000,2.474
2500,2.467
3000,2.493


==> plot_res-dis-1-1/bzip/dis/fr.csv <==
x,y
0,1.000
50,1.743
100,1.859
200,1.963
500,2.024
1000,2.017
1500,2.035
2000,2.051
2500,2.050
3000,2.043


==> plot_res-dis-1-1/bzip/dis/ftp.csv <==
x,y
0,1.000
50,1.453
100,1.776
200,2.173
500,2.409
1000,2.513
1500,2.588
2000,2.590
2500,2.576
3000,2.594


==> plot_res-dis-1-1/bzip/dis/guardftp0.csv <==
x,y
0,1.000
50,1.529
100,1.712
200,1.846
500,1.954
1000,1.968
1500,2.001
2000,1.999
2500,2.005
3000,2.015


==> plot_res-dis-1-1/bzip/dis/guardftp5.csv <==
x,y
0,1.000
50,1.424
100,1.674
200,1.869
500,2.029
1000,2.073
1500,2.085
2000,2.105
2500,2.118
3000,2.077


==> plot_res-dis-1-1/bzip/dis/lmarker.csv <==
x,y
0,1.355
50,1.715
100,1.790
200,1.879
500,1.908
1000,1.930
1500,1.927
2000,1.942
2500,1.941
3000,1.953


==> plot_res-dis-1-1/bzip/dis/lnonmarker.csv <==
x,y
0,1.371
50,1.663
100,1.790
200,1.863
500,1.952
1000,1.944
1500,1.981
2000,1.997
2500,1.984
3000,1.953


==> plot_res-dis-1-1/bzip/dis/predmarker.csv <==
x,y
0,1.355
50,1.692
100,1.800
200,1.855
500,1.922
1000,1.938
1500,1.925
2000,1.941
2500,1.941
3000,1.953


==> plot_res-dis-1-1/bzip/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.518
10,1.832
20,1.946
30,1.938
40,1.963
50,1.966


==> plot_res-dis-1-1/bzip/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.517
10,1.841
20,1.988
30,2.072
40,2.093
50,2.113


==> plot_res-dis-1-1/bzip/logdis/fr.csv <==
x,y
0,1.000
5,1.846
10,1.956
20,1.984
30,2.013
40,2.014
50,2.037


==> plot_res-dis-1-1/bzip/logdis/ftp.csv <==
x,y
0,1.000
5,1.510
10,1.827
20,2.019
30,2.061
40,2.149
50,2.129


==> plot_res-dis-1-1/bzip/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.745
10,1.930
20,1.998
30,1.989
40,1.976
50,2.006


==> plot_res-dis-1-1/bzip/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.553
10,1.867
20,2.038
30,2.056
40,2.072
50,2.070


==> plot_res-dis-1-1/bzip/logdis/lmarker.csv <==
x,y
0,1.355
5,1.779
10,1.872
20,1.896
30,1.902
40,1.890
50,1.921


==> plot_res-dis-1-1/bzip/logdis/lnonmarker.csv <==
x,y
0,1.371
5,1.702
10,1.792
20,1.838
30,1.840
40,1.860
50,1.872


==> plot_res-dis-1-1/bzip/logdis/predmarker.csv <==
x,y
0,1.355
5,1.677
10,1.769
20,1.808
30,1.822
40,1.843
50,1.850


==> plot_res-dis-1-1/cactusadm/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.114
100,1.183
200,1.284
500,1.366
1000,1.394
1500,1.402
2000,1.411
2500,1.412
3000,1.411


==> plot_res-dis-1-1/cactusadm/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.115
100,1.183
200,1.284
500,1.365
1000,1.395
1500,1.403
2000,1.409
2500,1.412
3000,1.409


==> plot_res-dis-1-1/cactusadm/dis/fr.csv <==
x,y
0,1.000
50,1.377
100,1.412
200,1.437
500,1.461
1000,1.465
1500,1.463
2000,1.466
2500,1.469
3000,1.471


==> plot_res-dis-1-1/cactusadm/dis/ftp.csv <==
x,y
0,1.000
50,1.118
100,1.186
200,1.280
500,1.367
1000,1.394
1500,1.404
2000,1.402
2500,1.410
3000,1.409


==> plot_res-dis-1-1/cactusadm/dis/guardftp0.csv <==
x,y
0,1.000
50,1.160
100,1.228
200,1.290
500,1.343
1000,1.368
1500,1.371
2000,1.376
2500,1.376
3000,1.380


==> plot_res-dis-1-1/cactusadm/dis/guardftp5.csv <==
x,y
0,1.000
50,1.123
100,1.191
200,1.267
500,1.332
1000,1.358
1500,1.361
2000,1.365
2500,1.366
3000,1.369


==> plot_res-dis-1-1/cactusadm/dis/lmarker.csv <==
x,y
0,1.436
50,1.466
100,1.473
200,1.479
500,1.486
1000,1.488
1500,1.489
2000,1.490
2500,1.490
3000,1.491


==> plot_res-dis-1-1/cactusadm/dis/lnonmarker.csv <==
x,y
0,1.436
50,1.455
100,1.465
200,1.472
500,1.481
1000,1.482
1500,1.485
2000,1.482
2500,1.485
3000,1.485


==> plot_res-dis-1-1/cactusadm/dis/predmarker.csv <==
x,y
0,1.436
50,1.465
100,1.473
200,1.479
500,1.485
1000,1.488
1500,1.489
2000,1.489
2500,1.489
3000,1.489


==> plot_res-dis-1-1/cactusadm/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.071
10,1.108
20,1.138
30,1.150
40,1.156
50,1.159


==> plot_res-dis-1-1/cactusadm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.066
10,1.112
20,1.138
30,1.146
40,1.159
50,1.156


==> plot_res-dis-1-1/cactusadm/logdis/fr.csv <==
x,y
0,1.000
5,1.368
10,1.398
20,1.413
30,1.418
40,1.423
50,1.424


==> plot_res-dis-1-1/cactusadm/logdis/ftp.csv <==
x,y
0,1.000
5,1.070
10,1.107
20,1.140
30,1.149
40,1.157
50,1.162


==> plot_res-dis-1-1/cactusadm/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.124
10,1.184
20,1.222
30,1.237
40,1.249
50,1.248


==> plot_res-dis-1-1/cactusadm/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.073
10,1.121
20,1.152
30,1.170
40,1.182
50,1.180


==> plot_res-dis-1-1/cactusadm/logdis/lmarker.csv <==
x,y
0,1.436
5,1.456
10,1.464
20,1.468
30,1.469
40,1.468
50,1.471


==> plot_res-dis-1-1/cactusadm/logdis/lnonmarker.csv <==
x,y
0,1.436
5,1.442
10,1.450
20,1.453
30,1.453
40,1.454
50,1.455


==> plot_res-dis-1-1/cactusadm/logdis/predmarker.csv <==
x,y
0,1.436
5,1.452
10,1.461
20,1.466
30,1.468
40,1.469
50,1.471


==> plot_res-dis-1-1/citi/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.005
100,1.021
200,1.095
500,1.377
1000,1.652
1500,1.787
2000,1.852
2500,1.859
3000,1.860


==> plot_res-dis-1-1/citi/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.005
100,1.021
200,1.095
500,1.381
1000,1.655
1500,1.792
2000,1.848
2500,1.865
3000,1.859


==> plot_res-dis-1-1/citi/dis/fr.csv <==
x,y
0,1.000
50,1.456
100,1.473
200,1.548
500,1.707
1000,1.786
1500,1.818
2000,1.835
2500,1.839
3000,1.843


==> plot_res-dis-1-1/citi/dis/ftp.csv <==
x,y
0,1.000
50,1.005
100,1.022
200,1.093
500,1.379
1000,1.650
1500,1.784
2000,1.875
2500,1.936
3000,1.974


==> plot_res-dis-1-1/citi/dis/guardftp0.csv <==
x,y
0,1.000
50,1.017
100,1.051
200,1.170
500,1.470
1000,1.651
1500,1.725
2000,1.762
2500,1.796
3000,1.811


==> plot_res-dis-1-1/citi/dis/guardftp5.csv <==
x,y
0,1.000
50,1.007
100,1.031
200,1.144
500,1.461
1000,1.645
1500,1.730
2000,1.770
2500,1.801
3000,1.818


==> plot_res-dis-1-1/citi/dis/lmarker.csv <==
x,y
0,1.602
50,1.625
100,1.645
200,1.677
500,1.734
1000,1.776
1500,1.798
2000,1.809
2500,1.819
3000,1.824


==> plot_res-dis-1-1/citi/dis/lnonmarker.csv <==
x,y
0,1.601
50,1.609
100,1.620
200,1.644
500,1.703
1000,1.760
1500,1.787
2000,1.804
2500,1.815
3000,1.825


==> plot_res-dis-1-1/citi/dis/predmarker.csv <==
x,y
0,1.602
50,1.624
100,1.644
200,1.674
500,1.728
1000,1.772
1500,1.795
2000,1.806
2500,1.815
3000,1.822


==> plot_res-dis-1-1/citi/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.138
10,1.333
20,1.481
30,1.540
40,1.571
50,1.591


==> plot_res-dis-1-1/citi/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.139
10,1.340
20,1.487
30,1.549
40,1.570
50,1.597


==> plot_res-dis-1-1/citi/logdis/fr.csv <==
x,y
0,1.000
5,1.595
10,1.712
20,1.770
30,1.787
40,1.797
50,1.802


==> plot_res-dis-1-1/citi/logdis/ftp.csv <==
x,y
0,1.000
5,1.138
10,1.331
20,1.480
30,1.540
40,1.565
50,1.587


==> plot_res-dis-1-1/citi/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.292
10,1.559
20,1.707
30,1.755
40,1.776
50,1.794


==> plot_res-dis-1-1/citi/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.244
10,1.537
20,1.699
30,1.747
40,1.773
50,1.787


==> plot_res-dis-1-1/citi/logdis/lmarker.csv <==
x,y
0,1.602
5,1.682
10,1.756
20,1.797
30,1.808
40,1.812
50,1.815


==> plot_res-dis-1-1/citi/logdis/lnonmarker.csv <==
x,y
0,1.601
5,1.649
10,1.700
20,1.724
30,1.733
40,1.737
50,1.737


==> plot_res-dis-1-1/citi/logdis/predmarker.csv <==
x,y
0,1.602
5,1.667
10,1.737
20,1.774
30,1.786
40,1.791
50,1.794


==> plot_res-dis-1-1/gems/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.026
500,1.058
1000,1.088
1500,1.094
2000,1.094
2500,1.095
3000,1.095


==> plot_res-dis-1-1/gems/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.026
500,1.058
1000,1.092
1500,1.100
2000,1.107
2500,1.108
3000,1.112


==> plot_res-dis-1-1/gems/dis/fr.csv <==
x,y
0,1.000
50,1.026
100,1.029
200,1.032
500,1.052
1000,1.076
1500,1.082
2000,1.085
2500,1.086
3000,1.088


==> plot_res-dis-1-1/gems/dis/ftp.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.027
500,1.058
1000,1.093
1500,1.105
2000,1.110
2500,1.114
3000,1.114


==> plot_res-dis-1-1/gems/dis/guardftp0.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.030
500,1.053
1000,1.080
1500,1.090
2000,1.096
2500,1.099
3000,1.101


==> plot_res-dis-1-1/gems/dis/guardftp5.csv <==
x,y
0,1.000
50,1.008
100,1.017
200,1.029
500,1.055
1000,1.082
1500,1.095
2000,1.098
2500,1.102
3000,1.104


==> plot_res-dis-1-1/gems/dis/lmarker.csv <==
x,y
0,1.062
50,1.068
100,1.068
200,1.068
500,1.072
1000,1.080
1500,1.084
2000,1.087
2500,1.088
3000,1.088


==> plot_res-dis-1-1/gems/dis/lnonmarker.csv <==
x,y
0,1.062
50,1.064
100,1.063
200,1.064
500,1.067
1000,1.076
1500,1.082
2000,1.085
2500,1.086
3000,1.087


==> plot_res-dis-1-1/gems/dis/predmarker.csv <==
x,y
0,1.062
50,1.068
100,1.068
200,1.068
500,1.071
1000,1.080
1500,1.084
2000,1.086
2500,1.087
3000,1.088


==> plot_res-dis-1-1/gems/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.012
10,1.030
20,1.045
30,1.049
40,1.051
50,1.053


==> plot_res-dis-1-1/gems/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.012
10,1.031
20,1.045
30,1.049
40,1.053
50,1.054


==> plot_res-dis-1-1/gems/logdis/fr.csv <==
x,y
0,1.000
5,1.040
10,1.057
20,1.066
30,1.069
40,1.069
50,1.071


==> plot_res-dis-1-1/gems/logdis/ftp.csv <==
x,y
0,1.000
5,1.012
10,1.030
20,1.044
30,1.049
40,1.051
50,1.054


==> plot_res-dis-1-1/gems/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.018
10,1.041
20,1.055
30,1.057
40,1.062
50,1.064


==> plot_res-dis-1-1/gems/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.013
10,1.034
20,1.048
30,1.054
40,1.058
50,1.059


==> plot_res-dis-1-1/gems/logdis/lmarker.csv <==
x,y
0,1.062
5,1.070
10,1.078
20,1.082
30,1.084
40,1.084
50,1.084


==> plot_res-dis-1-1/gems/logdis/lnonmarker.csv <==
x,y
0,1.062
5,1.066
10,1.072
20,1.076
30,1.077
40,1.078
50,1.078


==> plot_res-dis-1-1/gems/logdis/predmarker.csv <==
x,y
0,1.062
5,1.069
10,1.076
20,1.080
30,1.082
40,1.082
50,1.083


==> plot_res-dis-1-1/lbm/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.029
100,1.043
200,1.068
500,1.146
1000,1.231
1500,1.257
2000,1.270
2500,1.278
3000,1.281


==> plot_res-dis-1-1/lbm/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.029
100,1.043
200,1.068
500,1.147
1000,1.231
1500,1.257
2000,1.270
2500,1.277
3000,1.280


==> plot_res-dis-1-1/lbm/dis/fr.csv <==
x,y
0,1.000
50,1.288
100,1.293
200,1.298
500,1.312
1000,1.322
1500,1.325
2000,1.325
2500,1.326
3000,1.327


==> plot_res-dis-1-1/lbm/dis/ftp.csv <==
x,y
0,1.000
50,1.030
100,1.042
200,1.067
500,1.144
1000,1.230
1500,1.256
2000,1.270
2500,1.276
3000,1.282


==> plot_res-dis-1-1/lbm/dis/guardftp0.csv <==
x,y
0,1.000
50,1.062
100,1.080
200,1.093
500,1.128
1000,1.162
1500,1.181
2000,1.193
2500,1.199
3000,1.201


==> plot_res-dis-1-1/lbm/dis/guardftp5.csv <==
x,y
0,1.000
50,1.032
100,1.044
200,1.062
500,1.109
1000,1.154
1500,1.177
2000,1.190
2500,1.195
3000,1.200


==> plot_res-dis-1-1/lbm/dis/lmarker.csv <==
x,y
0,1.328
50,1.329
100,1.330
200,1.330
500,1.330
1000,1.330
1500,1.330
2000,1.330
2500,1.330
3000,1.330


==> plot_res-dis-1-1/lbm/dis/lnonmarker.csv <==
x,y
0,1.328
50,1.328
100,1.328
200,1.329
500,1.329
1000,1.329
1500,1.329
2000,1.329
2500,1.329
3000,1.329


==> plot_res-dis-1-1/lbm/dis/predmarker.csv <==
x,y
0,1.328
50,1.330
100,1.330
200,1.330
500,1.330
1000,1.330
1500,1.330
2000,1.330
2500,1.330
3000,1.330


==> plot_res-dis-1-1/lbm/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.015
10,1.033
20,1.048
30,1.054
40,1.058
50,1.061


==> plot_res-dis-1-1/lbm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.015
10,1.032
20,1.047
30,1.054
40,1.060
50,1.061


==> plot_res-dis-1-1/lbm/logdis/fr.csv <==
x,y
0,1.000
5,1.295
10,1.308
20,1.313
30,1.315
40,1.317
50,1.317


==> plot_res-dis-1-1/lbm/logdis/ftp.csv <==
x,y
0,1.000
5,1.015
10,1.033
20,1.049
30,1.055
40,1.057
50,1.061


==> plot_res-dis-1-1/lbm/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.039
10,1.054
20,1.064
30,1.069
40,1.073
50,1.072


==> plot_res-dis-1-1/lbm/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.016
10,1.033
20,1.049
30,1.057
40,1.059
50,1.062


==> plot_res-dis-1-1/lbm/logdis/lmarker.csv <==
x,y
0,1.328
5,1.329
10,1.329
20,1.329
30,1.329
40,1.329
50,1.329


==> plot_res-dis-1-1/lbm/logdis/lnonmarker.csv <==
x,y
0,1.328
5,1.328
10,1.328
20,1.328
30,1.328
40,1.328
50,1.328


==> plot_res-dis-1-1/lbm/logdis/predmarker.csv <==
x,y
0,1.328
5,1.329
10,1.329
20,1.329
30,1.329
40,1.329
50,1.329


==> plot_res-dis-1-1/leslie3d/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.037
100,1.086
200,1.160
500,1.270
1000,1.310
1500,1.312
2000,1.313
2500,1.312
3000,1.312


==> plot_res-dis-1-1/leslie3d/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.038
100,1.086
200,1.160
500,1.275
1000,1.321
1500,1.340
2000,1.346
2500,1.346
3000,1.355


==> plot_res-dis-1-1/leslie3d/dis/fr.csv <==
x,y
0,1.000
50,1.205
100,1.240
200,1.274
500,1.299
1000,1.309
1500,1.310
2000,1.311
2500,1.311
3000,1.310


==> plot_res-dis-1-1/leslie3d/dis/ftp.csv <==
x,y
0,1.000
50,1.036
100,1.086
200,1.160
500,1.275
1000,1.335
1500,1.357
2000,1.364
2500,1.368
3000,1.376


==> plot_res-dis-1-1/leslie3d/dis/guardftp0.csv <==
x,y
0,1.000
50,1.050
100,1.093
200,1.142
500,1.210
1000,1.247
1500,1.258
2000,1.263
2500,1.267
3000,1.271


==> plot_res-dis-1-1/leslie3d/dis/guardftp5.csv <==
x,y
0,1.000
50,1.036
100,1.079
200,1.131
500,1.208
1000,1.253
1500,1.269
2000,1.275
2500,1.282
3000,1.283


==> plot_res-dis-1-1/leslie3d/dis/lmarker.csv <==
x,y
0,1.276
50,1.289
100,1.291
200,1.294
500,1.300
1000,1.306
1500,1.308
2000,1.309
2500,1.309
3000,1.310


==> plot_res-dis-1-1/leslie3d/dis/lnonmarker.csv <==
x,y
0,1.274
50,1.280
100,1.282
200,1.285
500,1.293
1000,1.299
1500,1.302
2000,1.303
2500,1.305
3000,1.305


==> plot_res-dis-1-1/leslie3d/dis/predmarker.csv <==
x,y
0,1.276
50,1.289
100,1.291
200,1.294
500,1.300
1000,1.305
1500,1.308
2000,1.309
2500,1.311
3000,1.309


==> plot_res-dis-1-1/leslie3d/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.047
10,1.093
20,1.128
30,1.139
40,1.147
50,1.151


==> plot_res-dis-1-1/leslie3d/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.050
10,1.095
20,1.130
30,1.143
40,1.149
50,1.153


==> plot_res-dis-1-1/leslie3d/logdis/fr.csv <==
x,y
0,1.000
5,1.240
10,1.272
20,1.285
30,1.287
40,1.288
50,1.290


==> plot_res-dis-1-1/leslie3d/logdis/ftp.csv <==
x,y
0,1.000
5,1.047
10,1.092
20,1.128
30,1.139
40,1.145
50,1.151


==> plot_res-dis-1-1/leslie3d/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.077
10,1.130
20,1.163
30,1.173
40,1.182
50,1.183


==> plot_res-dis-1-1/leslie3d/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.050
10,1.101
20,1.137
30,1.152
40,1.157
50,1.160


==> plot_res-dis-1-1/leslie3d/logdis/lmarker.csv <==
x,y
0,1.276
5,1.290
10,1.297
20,1.303
30,1.303
40,1.303
50,1.303


==> plot_res-dis-1-1/leslie3d/logdis/lnonmarker.csv <==
x,y
0,1.274
5,1.282
10,1.287
20,1.291
30,1.291
40,1.291
50,1.292


==> plot_res-dis-1-1/leslie3d/logdis/predmarker.csv <==
x,y
0,1.276
5,1.290
10,1.297
20,1.300
30,1.302
40,1.302
50,1.304


==> plot_res-dis-1-1/libq/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.003
100,1.006
200,1.009
500,1.012
1000,1.014
1500,1.015
2000,1.015
2500,1.016
3000,1.015


==> plot_res-dis-1-1/libq/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.003
100,1.007
200,1.010
500,1.012
1000,1.014
1500,1.014
2000,1.015
2500,1.015
3000,1.016


==> plot_res-dis-1-1/libq/dis/fr.csv <==
x,y
0,1.000
50,1.055
100,1.056
200,1.054
500,1.054
1000,1.054
1500,1.054
2000,1.054
2500,1.054
3000,1.054


==> plot_res-dis-1-1/libq/dis/ftp.csv <==
x,y
0,1.000
50,1.003
100,1.007
200,1.010
500,1.012
1000,1.014
1500,1.015
2000,1.015
2500,1.015
3000,1.016


==> plot_res-dis-1-1/libq/dis/guardftp0.csv <==
x,y
0,1.000
50,1.009
100,1.012
200,1.014
500,1.018
1000,1.020
1500,1.023
2000,1.024
2500,1.024
3000,1.025


==> plot_res-dis-1-1/libq/dis/guardftp5.csv <==
x,y
0,1.000
50,1.005
100,1.009
200,1.011
500,1.013
1000,1.016
1500,1.016
2000,1.016
2500,1.017
3000,1.017


==> plot_res-dis-1-1/libq/dis/lmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_res-dis-1-1/libq/dis/lnonmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_res-dis-1-1/libq/dis/predmarker.csv <==
x,y
0,1.056
50,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
1500,1.056
2000,1.056
2500,1.056
3000,1.056


==> plot_res-dis-1-1/libq/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/libq/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/libq/logdis/fr.csv <==
x,y
0,1.000
5,1.052
10,1.054
20,1.054
30,1.054
40,1.054
50,1.054


==> plot_res-dis-1-1/libq/logdis/ftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/libq/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.013
10,1.011
20,1.011
30,1.010
40,1.010
50,1.011


==> plot_res-dis-1-1/libq/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.001
10,1.002
20,1.002
30,1.002
40,1.003
50,1.002


==> plot_res-dis-1-1/libq/logdis/lmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_res-dis-1-1/libq/logdis/lnonmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_res-dis-1-1/libq/logdis/predmarker.csv <==
x,y
0,1.056
5,1.056
10,1.056
20,1.056
30,1.056
40,1.056
50,1.056


==> plot_res-dis-1-1/mcf/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.009
100,1.021
200,1.046
500,1.127
1000,1.265
1500,1.340
2000,1.342
2500,1.342
3000,1.341


==> plot_res-dis-1-1/mcf/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.047
500,1.127
1000,1.258
1500,1.330
2000,1.347
2500,1.355
3000,1.366


==> plot_res-dis-1-1/mcf/dis/fr.csv <==
x,y
0,1.000
50,1.085
100,1.094
200,1.123
500,1.170
1000,1.231
1500,1.281
2000,1.308
2500,1.331
3000,1.341


==> plot_res-dis-1-1/mcf/dis/ftp.csv <==
x,y
0,1.000
50,1.009
100,1.020
200,1.047
500,1.128
1000,1.267
1500,1.396
2000,1.495
2500,1.566
3000,1.615


==> plot_res-dis-1-1/mcf/dis/guardftp0.csv <==
x,y
0,1.000
50,1.006
100,1.012
200,1.022
500,1.053
1000,1.099
1500,1.138
2000,1.169
2500,1.190
3000,1.204


==> plot_res-dis-1-1/mcf/dis/guardftp5.csv <==
x,y
0,1.000
50,1.007
100,1.013
200,1.027
500,1.065
1000,1.122
1500,1.173
2000,1.212
2500,1.239
3000,1.257


==> plot_res-dis-1-1/mcf/dis/lmarker.csv <==
x,y
0,1.224
50,1.236
100,1.239
200,1.243
500,1.251
1000,1.263
1500,1.274
2000,1.283
2500,1.293
3000,1.300


==> plot_res-dis-1-1/mcf/dis/lnonmarker.csv <==
x,y
0,1.219
50,1.226
100,1.230
200,1.234
500,1.242
1000,1.254
1500,1.266
2000,1.276
2500,1.284
3000,1.293


==> plot_res-dis-1-1/mcf/dis/predmarker.csv <==
x,y
0,1.224
50,1.236
100,1.239
200,1.243
500,1.251
1000,1.262
1500,1.273
2000,1.283
2500,1.291
3000,1.299


==> plot_res-dis-1-1/mcf/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.056
10,1.176
20,1.271
30,1.299
40,1.311
50,1.316


==> plot_res-dis-1-1/mcf/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.057
10,1.183
20,1.275
30,1.302
40,1.320
50,1.322


==> plot_res-dis-1-1/mcf/logdis/fr.csv <==
x,y
0,1.000
5,1.174
10,1.244
20,1.283
30,1.294
40,1.300
50,1.301


==> plot_res-dis-1-1/mcf/logdis/ftp.csv <==
x,y
0,1.000
5,1.056
10,1.176
20,1.274
30,1.312
40,1.332
50,1.342


==> plot_res-dis-1-1/mcf/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.066
10,1.153
20,1.195
30,1.204
40,1.209
50,1.211


==> plot_res-dis-1-1/mcf/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.059
10,1.169
20,1.234
30,1.252
40,1.260
50,1.264


==> plot_res-dis-1-1/mcf/logdis/lmarker.csv <==
x,y
0,1.224
5,1.253
10,1.296
20,1.318
30,1.325
40,1.328
50,1.330


==> plot_res-dis-1-1/mcf/logdis/lnonmarker.csv <==
x,y
0,1.219
5,1.241
10,1.276
20,1.298
30,1.305
40,1.308
50,1.309


==> plot_res-dis-1-1/mcf/logdis/predmarker.csv <==
x,y
0,1.224
5,1.250
10,1.289
20,1.312
30,1.319
40,1.322
50,1.324


==> plot_res-dis-1-1/milc/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.002
100,1.005
200,1.006
500,1.007
1000,1.007
1500,1.008
2000,1.008
2500,1.009
3000,1.008


==> plot_res-dis-1-1/milc/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.003
100,1.005
200,1.006
500,1.006
1000,1.007
1500,1.008
2000,1.008
2500,1.008
3000,1.008


==> plot_res-dis-1-1/milc/dis/fr.csv <==
x,y
0,1.000
50,1.010
100,1.011
200,1.012
500,1.013
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_res-dis-1-1/milc/dis/ftp.csv <==
x,y
0,1.000
50,1.002
100,1.004
200,1.006
500,1.006
1000,1.007
1500,1.008
2000,1.008
2500,1.008
3000,1.008


==> plot_res-dis-1-1/milc/dis/guardftp0.csv <==
x,y
0,1.000
50,1.004
100,1.006
200,1.008
500,1.008
1000,1.009
1500,1.009
2000,1.010
2500,1.010
3000,1.010


==> plot_res-dis-1-1/milc/dis/guardftp5.csv <==
x,y
0,1.000
50,1.003
100,1.005
200,1.007
500,1.008
1000,1.009
1500,1.009
2000,1.009
2500,1.009
3000,1.010


==> plot_res-dis-1-1/milc/dis/lmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_res-dis-1-1/milc/dis/lnonmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_res-dis-1-1/milc/dis/predmarker.csv <==
x,y
0,1.014
50,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
1500,1.014
2000,1.014
2500,1.014
3000,1.014


==> plot_res-dis-1-1/milc/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/milc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/milc/logdis/fr.csv <==
x,y
0,1.000
5,1.010
10,1.012
20,1.012
30,1.012
40,1.013
50,1.013


==> plot_res-dis-1-1/milc/logdis/ftp.csv <==
x,y
0,1.000
5,1.000
10,1.000
20,1.000
30,1.000
40,1.000
50,1.000


==> plot_res-dis-1-1/milc/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.003
10,1.003
20,1.003
30,1.003
40,1.003
50,1.003


==> plot_res-dis-1-1/milc/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.000
10,1.001
20,1.001
30,1.001
40,1.001
50,1.001


==> plot_res-dis-1-1/milc/logdis/lmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_res-dis-1-1/milc/logdis/lnonmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_res-dis-1-1/milc/logdis/predmarker.csv <==
x,y
0,1.014
5,1.014
10,1.014
20,1.014
30,1.014
40,1.014
50,1.014


==> plot_res-dis-1-1/omnetpp/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.100
100,1.199
200,1.309
500,1.396
1000,1.394
1500,1.393
2000,1.392
2500,1.390
3000,1.392


==> plot_res-dis-1-1/omnetpp/dis/blindoraclerftp.csv <==
x,y
0,1.002
50,1.099
100,1.213
200,1.306
500,1.413
1000,1.455
1500,1.470
2000,1.468
2500,1.479
3000,1.486


==> plot_res-dis-1-1/omnetpp/dis/fr.csv <==
x,y
0,1.000
50,1.272
100,1.324
200,1.359
500,1.384
1000,1.394
1500,1.397
2000,1.398
2500,1.397
3000,1.398


==> plot_res-dis-1-1/omnetpp/dis/ftp.csv <==
x,y
0,1.000
50,1.096
100,1.198
200,1.301
500,1.440
1000,1.495
1500,1.521
2000,1.523
2500,1.535
3000,1.539


==> plot_res-dis-1-1/omnetpp/dis/guardftp0.csv <==
x,y
0,1.000
50,1.151
100,1.242
200,1.318
500,1.390
1000,1.412
1500,1.429
2000,1.433
2500,1.431
3000,1.435


==> plot_res-dis-1-1/omnetpp/dis/guardftp5.csv <==
x,y
0,1.000
50,1.117
100,1.222
200,1.310
500,1.394
1000,1.431
1500,1.443
2000,1.447
2500,1.451
3000,1.452


==> plot_res-dis-1-1/omnetpp/dis/lmarker.csv <==
x,y
0,1.263
50,1.304
100,1.324
200,1.343
500,1.366
1000,1.375
1500,1.381
2000,1.380
2500,1.383
3000,1.382


==> plot_res-dis-1-1/omnetpp/dis/lnonmarker.csv <==
x,y
0,1.264
50,1.294
100,1.313
200,1.334
500,1.361
1000,1.373
1500,1.379
2000,1.378
2500,1.380
3000,1.382


==> plot_res-dis-1-1/omnetpp/dis/predmarker.csv <==
x,y
0,1.263
50,1.305
100,1.322
200,1.341
500,1.365
1000,1.376
1500,1.378
2000,1.382
2500,1.382
3000,1.382


==> plot_res-dis-1-1/omnetpp/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.090
10,1.158
20,1.205
30,1.224
40,1.233
50,1.238


==> plot_res-dis-1-1/omnetpp/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.092
10,1.160
20,1.210
30,1.231
40,1.240
50,1.240


==> plot_res-dis-1-1/omnetpp/logdis/fr.csv <==
x,y
0,1.000
5,1.272
10,1.320
20,1.342
30,1.348
40,1.354
50,1.353


==> plot_res-dis-1-1/omnetpp/logdis/ftp.csv <==
x,y
0,1.000
5,1.085
10,1.156
20,1.203
30,1.216
40,1.225
50,1.230


==> plot_res-dis-1-1/omnetpp/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.161
10,1.246
20,1.296
30,1.313
40,1.319
50,1.327


==> plot_res-dis-1-1/omnetpp/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.105
10,1.193
20,1.251
30,1.267
40,1.279
50,1.285


==> plot_res-dis-1-1/omnetpp/logdis/lmarker.csv <==
x,y
0,1.263
5,1.319
10,1.348
20,1.358
30,1.361
40,1.362
50,1.365


==> plot_res-dis-1-1/omnetpp/logdis/lnonmarker.csv <==
x,y
0,1.264
5,1.305
10,1.329
20,1.342
30,1.344
40,1.347
50,1.345


==> plot_res-dis-1-1/omnetpp/logdis/predmarker.csv <==
x,y
0,1.263
5,1.312
10,1.337
20,1.349
30,1.353
40,1.354
50,1.358


==> plot_res-dis-1-1/sphinx3/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.234
100,1.319
200,1.418
500,1.511
1000,1.550
1500,1.575
2000,1.573
2500,1.568
3000,1.579


==> plot_res-dis-1-1/sphinx3/dis/blindoraclerftp.csv <==
x,y
0,1.020
50,1.248
100,1.344
200,1.442
500,1.560
1000,1.599
1500,1.601
2000,1.593
2500,1.613
3000,1.599


==> plot_res-dis-1-1/sphinx3/dis/fr.csv <==
x,y
0,1.000
50,1.921
100,1.944
200,1.968
500,1.997
1000,1.996
1500,2.014
2000,2.007
2500,2.014
3000,2.038


==> plot_res-dis-1-1/sphinx3/dis/ftp.csv <==
x,y
0,1.000
50,1.227
100,1.308
200,1.407
500,1.509
1000,1.545
1500,1.541
2000,1.566
2500,1.556
3000,1.558


==> plot_res-dis-1-1/sphinx3/dis/guardftp0.csv <==
x,y
0,1.000
50,1.646
100,1.720
200,1.759
500,1.793
1000,1.810
1500,1.805
2000,1.804
2500,1.812
3000,1.810


==> plot_res-dis-1-1/sphinx3/dis/guardftp5.csv <==
x,y
0,1.000
50,1.227
100,1.293
200,1.341
500,1.380
1000,1.387
1500,1.392
2000,1.398
2500,1.402
3000,1.401


==> plot_res-dis-1-1/sphinx3/dis/lmarker.csv <==
x,y
0,1.397
50,2.211
100,2.237
200,2.269
500,2.288
1000,2.280
1500,2.299
2000,2.285
2500,2.281
3000,2.292


==> plot_res-dis-1-1/sphinx3/dis/lnonmarker.csv <==
x,y
0,1.397
50,1.879
100,1.919
200,1.943
500,1.970
1000,1.974
1500,1.990
2000,1.991
2500,1.984
3000,2.000


==> plot_res-dis-1-1/sphinx3/dis/predmarker.csv <==
x,y
0,1.397
50,2.189
100,2.230
200,2.268
500,2.277
1000,2.293
1500,2.275
2000,2.285
2500,2.294
3000,2.299


==> plot_res-dis-1-1/sphinx3/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.211
10,1.325
20,1.375
30,1.420
40,1.445
50,1.457


==> plot_res-dis-1-1/sphinx3/logdis/blindoraclerftp.csv <==
x,y
0,1.021
5,1.215
10,1.324
20,1.436
30,1.456
40,1.470
50,1.490


==> plot_res-dis-1-1/sphinx3/logdis/fr.csv <==
x,y
0,1.000
5,1.916
10,1.950
20,1.973
30,1.970
40,1.979
50,1.987


==> plot_res-dis-1-1/sphinx3/logdis/ftp.csv <==
x,y
0,1.000
5,1.205
10,1.311
20,1.381
30,1.420
40,1.429
50,1.430


==> plot_res-dis-1-1/sphinx3/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.644
10,1.746
20,1.767
30,1.785
40,1.777
50,1.782


==> plot_res-dis-1-1/sphinx3/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.202
10,1.283
20,1.326
30,1.348
40,1.358
50,1.357


==> plot_res-dis-1-1/sphinx3/logdis/lmarker.csv <==
x,y
0,1.397
5,2.142
10,2.203
20,2.234
30,2.229
40,2.249
50,2.244


==> plot_res-dis-1-1/sphinx3/logdis/lnonmarker.csv <==
x,y
0,1.397
5,1.845
10,1.885
20,1.922
30,1.921
40,1.929
50,1.927


==> plot_res-dis-1-1/sphinx3/logdis/predmarker.csv <==
x,y
0,1.397
5,1.965
10,2.049
20,2.090
30,2.100
40,2.096
50,2.113


==> plot_res-dis-1-1/xalanc/dis/blindoracledftp.csv <==
x,y
0,1.000
50,1.248
100,1.332
200,1.330
500,1.338
1000,1.351
1500,1.336
2000,1.337
2500,1.340
3000,1.351


==> plot_res-dis-1-1/xalanc/dis/blindoraclerftp.csv <==
x,y
0,1.000
50,1.259
100,1.428
200,1.505
500,1.572
1000,1.626
1500,1.644
2000,1.628
2500,1.647
3000,1.634


==> plot_res-dis-1-1/xalanc/dis/fr.csv <==
x,y
0,1.000
50,1.210
100,1.284
200,1.334
500,1.367
1000,1.364
1500,1.368
2000,1.372
2500,1.368
3000,1.370


==> plot_res-dis-1-1/xalanc/dis/ftp.csv <==
x,y
0,1.000
50,1.271
100,1.425
200,1.523
500,1.608
1000,1.650
1500,1.664
2000,1.640
2500,1.633
3000,1.656


==> plot_res-dis-1-1/xalanc/dis/guardftp0.csv <==
x,y
0,1.000
50,1.212
100,1.292
200,1.336
500,1.355
1000,1.365
1500,1.378
2000,1.379
2500,1.384
3000,1.376


==> plot_res-dis-1-1/xalanc/dis/guardftp5.csv <==
x,y
0,1.000
50,1.237
100,1.329
200,1.385
500,1.418
1000,1.447
1500,1.445
2000,1.446
2500,1.445
3000,1.435


==> plot_res-dis-1-1/xalanc/dis/lmarker.csv <==
x,y
0,1.147
50,1.223
100,1.266
200,1.293
500,1.308
1000,1.311
1500,1.314
2000,1.319
2500,1.317
3000,1.324


==> plot_res-dis-1-1/xalanc/dis/lnonmarker.csv <==
x,y
0,1.146
50,1.220
100,1.272
200,1.296
500,1.319
1000,1.320
1500,1.331
2000,1.329
2500,1.328
3000,1.331


==> plot_res-dis-1-1/xalanc/dis/predmarker.csv <==
x,y
0,1.147
50,1.216
100,1.256
200,1.286
500,1.307
1000,1.317
1500,1.311
2000,1.325
2500,1.314
3000,1.321


==> plot_res-dis-1-1/xalanc/logdis/blindoracledftp.csv <==
x,y
0,1.000
5,1.239
10,1.315
20,1.328
30,1.334
40,1.327
50,1.327


==> plot_res-dis-1-1/xalanc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
5,1.218
10,1.351
20,1.416
30,1.473
40,1.462
50,1.471


==> plot_res-dis-1-1/xalanc/logdis/fr.csv <==
x,y
0,1.000
5,1.246
10,1.326
20,1.344
30,1.338
40,1.336
50,1.341


==> plot_res-dis-1-1/xalanc/logdis/ftp.csv <==
x,y
0,1.000
5,1.236
10,1.372
20,1.455
30,1.467
40,1.464
50,1.471


==> plot_res-dis-1-1/xalanc/logdis/guardftp0.csv <==
x,y
0,1.000
5,1.238
10,1.310
20,1.361
30,1.352
40,1.350
50,1.355


==> plot_res-dis-1-1/xalanc/logdis/guardftp5.csv <==
x,y
0,1.000
5,1.231
10,1.349
20,1.397
30,1.408
40,1.403
50,1.418


==> plot_res-dis-1-1/xalanc/logdis/lmarker.csv <==
x,y
0,1.147
5,1.245
10,1.291
20,1.309
30,1.302
40,1.309
50,1.304


==> plot_res-dis-1-1/xalanc/logdis/lnonmarker.csv <==
x,y
0,1.146
5,1.229
10,1.272
20,1.288
30,1.281
40,1.293
50,1.306


==> plot_res-dis-1-1/xalanc/logdis/predmarker.csv <==
x,y
0,1.147
5,1.224
10,1.267
20,1.277
30,1.283
40,1.285
50,1.280


==> plot_res/astar/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.125
0.2,1.203
0.3,1.266
0.4,1.315
0.5,1.358
0.6,1.394
0.7,1.429
0.8,1.458
0.9,1.487
1,1.507


==> plot_res/astar/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.204
0.3,1.273
0.4,1.326
0.5,1.366
0.6,1.405
0.7,1.438
0.8,1.467
0.9,1.485
1,1.508


==> plot_res/astar/bin/fbp.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.199
0.3,1.264
0.4,1.317
0.5,1.355
0.6,1.393
0.7,1.426
0.8,1.454
0.9,1.476
1,1.501


==> plot_res/astar/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.194
0.2,1.279
0.3,1.338
0.4,1.386
0.5,1.425
0.6,1.455
0.7,1.486
0.8,1.512
0.9,1.535
1,1.554


==> plot_res/astar/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.126
0.2,1.219
0.3,1.287
0.4,1.341
0.5,1.390
0.6,1.428
0.7,1.460
0.8,1.487
0.9,1.511
1,1.532


==> plot_res/astar/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.238
0.3,1.312
0.4,1.373
0.5,1.422
0.6,1.464
0.7,1.496
0.8,1.528
0.9,1.551
1,1.572


==> plot_res/astar/bin/markpred.csv <==
x,y
0,1.472
0.1,1.481
0.2,1.492
0.3,1.502
0.4,1.513
0.5,1.522
0.6,1.531
0.7,1.540
0.8,1.548
0.9,1.556
1,1.564


==> plot_res/astar/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.039
2000,1.088
5000,1.154
10000,1.198


==> plot_res/astar/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.040
2000,1.087
5000,1.160
10000,1.204


==> plot_res/astar/dis/fr.csv <==
x,y
0,1.000
100,1.244
200,1.263
500,1.302
1000,1.363
2000,1.426
5000,1.475
10000,1.491


==> plot_res/astar/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.011
1000,1.039
2000,1.087
5000,1.154
10000,1.197


==> plot_res/astar/dis/guardftp0.csv <==
x,y
0,1.000
100,1.012
200,1.022
500,1.053
1000,1.105
2000,1.187
5000,1.291
10000,1.335


==> plot_res/astar/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.015
1000,1.045
2000,1.109
5000,1.203
10000,1.256


==> plot_res/astar/dis/lmarker.csv <==
x,y
0,1.455
100,1.457
200,1.459
500,1.464
1000,1.473
2000,1.485
5000,1.502
10000,1.509


==> plot_res/astar/dis/lnonmarker.csv <==
x,y
0,1.454
100,1.454
200,1.454
500,1.456
1000,1.461
2000,1.473
5000,1.489
10000,1.499


==> plot_res/astar/dis/predmarker.csv <==
x,y
0,1.455
100,1.457
200,1.459
500,1.464
1000,1.472
2000,1.485
5000,1.501
10000,1.510


==> plot_res/astar/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.044
20,1.076
50,1.102
100,1.113


==> plot_res/astar/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.047
20,1.075
50,1.103
100,1.115


==> plot_res/astar/logdis/fr.csv <==
x,y
0,1.000
10,1.398
20,1.435
50,1.456
100,1.462


==> plot_res/astar/logdis/ftp.csv <==
x,y
0,1.000
10,1.045
20,1.076
50,1.101
100,1.110


==> plot_res/astar/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.131
20,1.198
50,1.244
100,1.260


==> plot_res/astar/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.051
20,1.095
50,1.134
100,1.147


==> plot_res/astar/logdis/lmarker.csv <==
x,y
0,1.455
10,1.482
20,1.494
50,1.502
100,1.504


==> plot_res/astar/logdis/lnonmarker.csv <==
x,y
0,1.454
10,1.468
20,1.477
50,1.482
100,1.484


==> plot_res/astar/logdis/predmarker.csv <==
x,y
0,1.455
10,1.479
20,1.491
50,1.499
100,1.501


==> plot_res/brightkite/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.299
0.3,1.317
0.4,1.319
0.5,1.318
0.6,1.319
0.7,1.320
0.8,1.318
0.9,1.320
1,1.320


==> plot_res/brightkite/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.206
0.2,1.323
0.3,1.408
0.4,1.450
0.5,1.488
0.6,1.554
0.7,1.537
0.8,1.529
0.9,1.603
1,1.629


==> plot_res/brightkite/bin/fbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.326
0.3,1.437
0.4,1.548
0.5,1.648
0.6,1.753
0.7,1.857
0.8,1.969
0.9,2.090
1,2.244


==> plot_res/brightkite/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.153
0.2,1.234
0.3,1.293
0.4,1.339
0.5,1.372
0.6,1.409
0.7,1.435
0.8,1.462
0.9,1.483
1,1.503


==> plot_res/brightkite/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.171
0.2,1.275
0.3,1.366
0.4,1.438
0.5,1.500
0.6,1.563
0.7,1.609
0.8,1.653
0.9,1.688
1,1.723


==> plot_res/brightkite/bin/mark0.csv <==
x,y
0,1.000
0.1,1.580
0.2,2.126
0.3,2.645
0.4,3.172
0.5,3.683
0.6,4.186
0.7,4.694
0.8,5.179
0.9,5.681
1,6.176


==> plot_res/brightkite/bin/markpred.csv <==
x,y
0,1.248
0.1,1.260
0.2,1.278
0.3,1.295
0.4,1.311
0.5,1.333
0.6,1.353
0.7,1.378
0.8,1.401
0.9,1.428
1,1.455


==> plot_res/brightkite/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.015
10000,1.046


==> plot_res/brightkite/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.016
10000,1.055


==> plot_res/brightkite/dis/fr.csv <==
x,y
0,1.000
100,1.017
200,1.019
500,1.043
1000,1.062
2000,1.081
5000,1.118
10000,1.149


==> plot_res/brightkite/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.017
10000,1.049


==> plot_res/brightkite/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.002
1000,1.005
2000,1.011
5000,1.031
10000,1.059


==> plot_res/brightkite/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.016
10000,1.047


==> plot_res/brightkite/dis/lmarker.csv <==
x,y
0,1.225
100,1.226
200,1.226
500,1.228
1000,1.230
2000,1.232
5000,1.237
10000,1.241


==> plot_res/brightkite/dis/lnonmarker.csv <==
x,y
0,1.224
100,1.224
200,1.224
500,1.225
1000,1.225
2000,1.227
5000,1.231
10000,1.236


==> plot_res/brightkite/dis/predmarker.csv <==
x,y
0,1.225
100,1.226
200,1.226
500,1.228
1000,1.230
2000,1.232
5000,1.238
10000,1.242


==> plot_res/brightkite/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.060
20,1.119
50,1.170
100,1.182


==> plot_res/brightkite/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.071
20,1.127
50,1.178
100,1.197


==> plot_res/brightkite/logdis/fr.csv <==
x,y
0,1.000
10,1.175
20,1.212
50,1.232
100,1.234


==> plot_res/brightkite/logdis/ftp.csv <==
x,y
0,1.000
10,1.060
20,1.120
50,1.169
100,1.186


==> plot_res/brightkite/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.087
20,1.136
50,1.158
100,1.163


==> plot_res/brightkite/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.066
20,1.129
50,1.173
100,1.185


==> plot_res/brightkite/logdis/lmarker.csv <==
x,y
0,1.225
10,1.240
20,1.246
50,1.251
100,1.253


==> plot_res/brightkite/logdis/lnonmarker.csv <==
x,y
0,1.224
10,1.234
20,1.239
50,1.242
100,1.246


==> plot_res/brightkite/logdis/predmarker.csv <==
x,y
0,1.225
10,1.238
20,1.245
50,1.248
100,1.250


==> plot_res/bwaves/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.031
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.020
0.2,1.031
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.048
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/fbp.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.030
0.3,1.038
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.051
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.016
0.2,1.026
0.3,1.034
0.4,1.040
0.5,1.045
0.6,1.048
0.7,1.050
0.8,1.050
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.019
0.2,1.030
0.3,1.037
0.4,1.043
0.5,1.046
0.6,1.049
0.7,1.050
0.8,1.050
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/mark0.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.022
0.3,1.035
0.4,1.044
0.5,1.049
0.6,1.051
0.7,1.051
0.8,1.051
0.9,1.051
1,1.051


==> plot_res/bwaves/bin/markpred.csv <==
x,y
0,1.051
0.1,1.051
0.2,1.051
0.3,1.051
0.4,1.051
0.5,1.051
0.6,1.051
0.7,1.051
0.8,1.051
0.9,1.051
1,1.051


==> plot_res/bwaves/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/fr.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/bwaves/dis/lmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_res/bwaves/dis/lnonmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_res/bwaves/dis/predmarker.csv <==
x,y
0,1.051
100,1.051
200,1.051
500,1.051
1000,1.051
2000,1.051
5000,1.051
10000,1.051


==> plot_res/bwaves/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/fr.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/bwaves/logdis/lmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_res/bwaves/logdis/lnonmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_res/bwaves/logdis/predmarker.csv <==
x,y
0,1.051
10,1.051
20,1.051
50,1.051
100,1.051


==> plot_res/bzip/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.350
0.2,1.631
0.3,1.848
0.4,1.939
0.5,1.953
0.6,1.971
0.7,1.963
0.8,1.954
0.9,1.950
1,1.958


==> plot_res/bzip/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.363
0.2,1.651
0.3,1.945
0.4,2.162
0.5,2.406
0.6,2.731
0.7,2.865
0.8,3.061
0.9,3.261
1,3.594


==> plot_res/bzip/bin/fbp.csv <==
x,y
0,1.000
0.1,1.385
0.2,1.657
0.3,1.943
0.4,2.241
0.5,2.555
0.6,2.785
0.7,3.166
0.8,3.472
0.9,3.849
1,4.195


==> plot_res/bzip/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.409
0.2,1.642
0.3,1.771
0.4,1.884
0.5,2.015
0.6,2.064
0.7,2.145
0.8,2.203
0.9,2.269
1,2.314


==> plot_res/bzip/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.283
0.2,1.540
0.3,1.749
0.4,1.932
0.5,2.097
0.6,2.225
0.7,2.321
0.8,2.420
0.9,2.500
1,2.577


==> plot_res/bzip/bin/mark0.csv <==
x,y
0,1.000
0.1,1.455
0.2,1.859
0.3,2.245
0.4,2.621
0.5,2.984
0.6,3.389
0.7,3.778
0.8,4.115
0.9,4.495
1,4.868


==> plot_res/bzip/bin/markpred.csv <==
x,y
0,1.516
0.1,1.612
0.2,1.693
0.3,1.802
0.4,1.865
0.5,1.951
0.6,2.036
0.7,2.103
0.8,2.166
0.9,2.266
1,2.336


==> plot_res/bzip/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.009
1000,1.048
2000,1.166
5000,1.372
10000,1.577


==> plot_res/bzip/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.003
500,1.010
1000,1.082
2000,1.186
5000,1.397
10000,1.559


==> plot_res/bzip/dis/fr.csv <==
x,y
0,1.000
100,1.216
200,1.287
500,1.373
1000,1.491
2000,1.572
5000,1.728
10000,1.777


==> plot_res/bzip/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.008
1000,1.046
2000,1.169
5000,1.385
10000,1.545


==> plot_res/bzip/dis/guardftp0.csv <==
x,y
0,1.000
100,1.010
200,1.014
500,1.040
1000,1.130
2000,1.267
5000,1.477
10000,1.575


==> plot_res/bzip/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.011
1000,1.045
2000,1.174
5000,1.407
10000,1.525


==> plot_res/bzip/dis/lmarker.csv <==
x,y
0,1.355
100,1.376
200,1.397
500,1.453
1000,1.522
2000,1.600
5000,1.674
10000,1.715


==> plot_res/bzip/dis/lnonmarker.csv <==
x,y
0,1.371
100,1.385
200,1.393
500,1.420
1000,1.469
2000,1.542
5000,1.653
10000,1.707


==> plot_res/bzip/dis/predmarker.csv <==
x,y
0,1.355
100,1.374
200,1.392
500,1.437
1000,1.505
2000,1.581
5000,1.664
10000,1.715


==> plot_res/bzip/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.355
20,1.565
50,1.671
100,1.692


==> plot_res/bzip/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.374
20,1.554
50,1.634
100,1.670


==> plot_res/bzip/logdis/fr.csv <==
x,y
0,1.000
10,1.690
20,1.787
50,1.837
100,1.838


==> plot_res/bzip/logdis/ftp.csv <==
x,y
0,1.000
10,1.333
20,1.523
50,1.643
100,1.666


==> plot_res/bzip/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.520
20,1.612
50,1.666
100,1.659


==> plot_res/bzip/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.382
20,1.580
50,1.645
100,1.631


==> plot_res/bzip/logdis/lmarker.csv <==
x,y
0,1.355
10,1.625
20,1.693
50,1.718
100,1.732


==> plot_res/bzip/logdis/lnonmarker.csv <==
x,y
0,1.371
10,1.586
20,1.647
50,1.693
100,1.679


==> plot_res/bzip/logdis/predmarker.csv <==
x,y
0,1.355
10,1.575
20,1.631
50,1.664
100,1.678


==> plot_res/cactusadm/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.189
0.2,1.265
0.3,1.325
0.4,1.366
0.5,1.400
0.6,1.425
0.7,1.448
0.8,1.467
0.9,1.487
1,1.493


==> plot_res/cactusadm/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.195
0.2,1.268
0.3,1.326
0.4,1.363
0.5,1.397
0.6,1.425
0.7,1.447
0.8,1.465
0.9,1.483
1,1.496


==> plot_res/cactusadm/bin/fbp.csv <==
x,y
0,1.000
0.1,1.193
0.2,1.264
0.3,1.322
0.4,1.366
0.5,1.397
0.6,1.427
0.7,1.445
0.8,1.464
0.9,1.483
1,1.496


==> plot_res/cactusadm/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.187
0.2,1.262
0.3,1.320
0.4,1.369
0.5,1.405
0.6,1.431
0.7,1.455
0.8,1.475
0.9,1.490
1,1.505


==> plot_res/cactusadm/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.164
0.2,1.254
0.3,1.313
0.4,1.354
0.5,1.395
0.6,1.421
0.7,1.449
0.8,1.470
0.9,1.487
1,1.501


==> plot_res/cactusadm/bin/mark0.csv <==
x,y
0,1.000
0.1,1.174
0.2,1.265
0.3,1.325
0.4,1.370
0.5,1.407
0.6,1.438
0.7,1.462
0.8,1.480
0.9,1.496
1,1.508


==> plot_res/cactusadm/bin/markpred.csv <==
x,y
0,1.436
0.1,1.452
0.2,1.465
0.3,1.473
0.4,1.484
0.5,1.491
0.6,1.496
0.7,1.501
0.8,1.504
0.9,1.506
1,1.508


==> plot_res/cactusadm/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.005
1000,1.013
2000,1.043
5000,1.083
10000,1.103


==> plot_res/cactusadm/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.005
1000,1.012
2000,1.043
5000,1.087
10000,1.107


==> plot_res/cactusadm/dis/fr.csv <==
x,y
0,1.000
100,1.176
200,1.225
500,1.262
1000,1.289
2000,1.330
5000,1.371
10000,1.386


==> plot_res/cactusadm/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.002
500,1.005
1000,1.014
2000,1.043
5000,1.085
10000,1.104


==> plot_res/cactusadm/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.004
500,1.012
1000,1.030
2000,1.077
5000,1.142
10000,1.171


==> plot_res/cactusadm/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.001
500,1.005
1000,1.014
2000,1.045
5000,1.095
10000,1.126


==> plot_res/cactusadm/dis/lmarker.csv <==
x,y
0,1.436
100,1.438
200,1.440
500,1.444
1000,1.448
2000,1.454
5000,1.462
10000,1.465


==> plot_res/cactusadm/dis/lnonmarker.csv <==
x,y
0,1.436
100,1.436
200,1.436
500,1.437
1000,1.439
2000,1.446
5000,1.452
10000,1.459


==> plot_res/cactusadm/dis/predmarker.csv <==
x,y
0,1.436
100,1.437
200,1.441
500,1.444
1000,1.449
2000,1.455
5000,1.464
10000,1.466


==> plot_res/cactusadm/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.052
20,1.082
50,1.103
100,1.108


==> plot_res/cactusadm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.053
20,1.084
50,1.104
100,1.111


==> plot_res/cactusadm/logdis/fr.csv <==
x,y
0,1.000
10,1.355
20,1.380
50,1.389
100,1.389


==> plot_res/cactusadm/logdis/ftp.csv <==
x,y
0,1.000
10,1.054
20,1.083
50,1.103
100,1.109


==> plot_res/cactusadm/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.108
20,1.156
50,1.179
100,1.184


==> plot_res/cactusadm/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.058
20,1.096
50,1.121
100,1.131


==> plot_res/cactusadm/logdis/lmarker.csv <==
x,y
0,1.436
10,1.450
20,1.455
50,1.460
100,1.460


==> plot_res/cactusadm/logdis/lnonmarker.csv <==
x,y
0,1.436
10,1.440
20,1.443
50,1.446
100,1.446


==> plot_res/cactusadm/logdis/predmarker.csv <==
x,y
0,1.436
10,1.450
20,1.454
50,1.458
100,1.459


==> plot_res/citi/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.347
0.2,1.566
0.3,1.750
0.4,1.860
0.5,1.859
0.6,1.859
0.7,1.859
0.8,1.860
0.9,1.859
1,1.860


==> plot_res/citi/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.349
0.2,1.569
0.3,1.759
0.4,1.863
0.5,1.867
0.6,1.870
0.7,1.878
0.8,1.877
0.9,1.884
1,1.874


==> plot_res/citi/bin/fbp.csv <==
x,y
0,1.000
0.1,1.347
0.2,1.563
0.3,1.751
0.4,1.910
0.5,2.063
0.6,2.201
0.7,2.337
0.8,2.466
0.9,2.594
1,2.714


==> plot_res/citi/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.332
0.2,1.520
0.3,1.668
0.4,1.800
0.5,1.906
0.6,1.999
0.7,2.083
0.8,2.155
0.9,2.224
1,2.282


==> plot_res/citi/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.307
0.2,1.510
0.3,1.675
0.4,1.804
0.5,1.919
0.6,2.018
0.7,2.103
0.8,2.183
0.9,2.251
1,2.313


==> plot_res/citi/bin/mark0.csv <==
x,y
0,1.000
0.1,1.291
0.2,1.512
0.3,1.706
0.4,1.890
0.5,2.064
0.6,2.226
0.7,2.385
0.8,2.534
0.9,2.688
1,2.835


==> plot_res/citi/bin/markpred.csv <==
x,y
0,1.679
0.1,1.712
0.2,1.747
0.3,1.783
0.4,1.822
0.5,1.863
0.6,1.902
0.7,1.941
0.8,1.982
0.9,2.020
1,2.059


==> plot_res/citi/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.056
5000,1.289
10000,1.555


==> plot_res/citi/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.057
5000,1.296
10000,1.557


==> plot_res/citi/dis/fr.csv <==
x,y
0,1.000
100,1.451
200,1.451
500,1.454
1000,1.465
2000,1.521
5000,1.677
10000,1.766


==> plot_res/citi/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.056
5000,1.294
10000,1.559


==> plot_res/citi/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.003
500,1.011
1000,1.032
2000,1.118
5000,1.398
10000,1.592


==> plot_res/citi/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.004
1000,1.017
2000,1.092
5000,1.379
10000,1.589


==> plot_res/citi/dis/lmarker.csv <==
x,y
0,1.602
100,1.606
200,1.610
500,1.621
1000,1.638
2000,1.666
5000,1.719
10000,1.760


==> plot_res/citi/dis/lnonmarker.csv <==
x,y
0,1.601
100,1.602
200,1.603
500,1.607
1000,1.614
2000,1.633
5000,1.686
10000,1.739


==> plot_res/citi/dis/predmarker.csv <==
x,y
0,1.602
100,1.606
200,1.610
500,1.621
1000,1.637
2000,1.664
5000,1.715
10000,1.758


==> plot_res/citi/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.234
20,1.409
50,1.546
100,1.599


==> plot_res/citi/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.235
20,1.414
50,1.551
100,1.613


==> plot_res/citi/logdis/fr.csv <==
x,y
0,1.000
10,1.660
20,1.743
50,1.787
100,1.800


==> plot_res/citi/logdis/ftp.csv <==
x,y
0,1.000
10,1.235
20,1.408
50,1.546
100,1.598


==> plot_res/citi/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.438
20,1.635
50,1.757
100,1.787


==> plot_res/citi/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.398
20,1.623
50,1.750
100,1.790


==> plot_res/citi/logdis/lmarker.csv <==
x,y
0,1.602
10,1.721
20,1.774
50,1.802
100,1.812


==> plot_res/citi/logdis/lnonmarker.csv <==
x,y
0,1.601
10,1.673
20,1.708
50,1.726
100,1.736


==> plot_res/citi/logdis/predmarker.csv <==
x,y
0,1.602
10,1.701
20,1.753
50,1.779
100,1.788


==> plot_res/gems/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.048
0.2,1.067
0.3,1.083
0.4,1.091
0.5,1.094
0.6,1.096
0.7,1.095
0.8,1.095
0.9,1.095
1,1.095


==> plot_res/gems/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.050
0.2,1.067
0.3,1.080
0.4,1.093
0.5,1.101
0.6,1.111
0.7,1.118
0.8,1.122
0.9,1.131
1,1.129


==> plot_res/gems/bin/fbp.csv <==
x,y
0,1.000
0.1,1.047
0.2,1.067
0.3,1.081
0.4,1.093
0.5,1.105
0.6,1.111
0.7,1.119
0.8,1.128
0.9,1.133
1,1.139


==> plot_res/gems/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.045
0.2,1.064
0.3,1.078
0.4,1.090
0.5,1.100
0.6,1.109
0.7,1.117
0.8,1.125
0.9,1.131
1,1.137


==> plot_res/gems/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.045
0.2,1.065
0.3,1.080
0.4,1.092
0.5,1.102
0.6,1.111
0.7,1.119
0.8,1.126
0.9,1.132
1,1.139


==> plot_res/gems/bin/mark0.csv <==
x,y
0,1.000
0.1,1.041
0.2,1.057
0.3,1.069
0.4,1.081
0.5,1.094
0.6,1.106
0.7,1.115
0.8,1.123
0.9,1.132
1,1.139


==> plot_res/gems/bin/markpred.csv <==
x,y
0,1.064
0.1,1.070
0.2,1.077
0.3,1.082
0.4,1.088
0.5,1.093
0.6,1.097
0.7,1.102
0.8,1.106
0.9,1.110
1,1.113


==> plot_res/gems/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_res/gems/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_res/gems/dis/fr.csv <==
x,y
0,1.000
100,1.016
200,1.018
500,1.021
1000,1.021
2000,1.023
5000,1.026
10000,1.028


==> plot_res/gems/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.009


==> plot_res/gems/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.001
2000,1.002
5000,1.006
10000,1.014


==> plot_res/gems/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.010


==> plot_res/gems/dis/lmarker.csv <==
x,y
0,1.062
100,1.063
200,1.064
500,1.066
1000,1.067
2000,1.068
5000,1.068
10000,1.068


==> plot_res/gems/dis/lnonmarker.csv <==
x,y
0,1.062
100,1.063
200,1.063
500,1.063
1000,1.063
2000,1.064
5000,1.064
10000,1.064


==> plot_res/gems/dis/predmarker.csv <==
x,y
0,1.062
100,1.063
200,1.064
500,1.066
1000,1.067
2000,1.067
5000,1.068
10000,1.068


==> plot_res/gems/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.005
20,1.010
50,1.014
100,1.015


==> plot_res/gems/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.006
20,1.012
50,1.015
100,1.015


==> plot_res/gems/logdis/fr.csv <==
x,y
0,1.000
10,1.031
20,1.035
50,1.036
100,1.036


==> plot_res/gems/logdis/ftp.csv <==
x,y
0,1.000
10,1.005
20,1.010
50,1.014
100,1.015


==> plot_res/gems/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.011
20,1.017
50,1.020
100,1.021


==> plot_res/gems/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.007
20,1.013
50,1.018
100,1.019


==> plot_res/gems/logdis/lmarker.csv <==
x,y
0,1.062
10,1.066
20,1.067
50,1.067
100,1.068


==> plot_res/gems/logdis/lnonmarker.csv <==
x,y
0,1.062
10,1.063
20,1.064
50,1.064
100,1.064


==> plot_res/gems/logdis/predmarker.csv <==
x,y
0,1.062
10,1.066
20,1.067
50,1.067
100,1.067


==> plot_res/lbm/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.135
0.2,1.180
0.3,1.216
0.4,1.239
0.5,1.258
0.6,1.272
0.7,1.284
0.8,1.294
0.9,1.302
1,1.308


==> plot_res/lbm/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.137
0.2,1.185
0.3,1.214
0.4,1.239
0.5,1.259
0.6,1.272
0.7,1.283
0.8,1.294
0.9,1.302
1,1.308


==> plot_res/lbm/bin/fbp.csv <==
x,y
0,1.000
0.1,1.136
0.2,1.182
0.3,1.216
0.4,1.239
0.5,1.258
0.6,1.271
0.7,1.284
0.8,1.293
0.9,1.301
1,1.309


==> plot_res/lbm/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.124
0.2,1.178
0.3,1.217
0.4,1.245
0.5,1.265
0.6,1.280
0.7,1.292
0.8,1.299
0.9,1.307
1,1.312


==> plot_res/lbm/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.108
0.2,1.164
0.3,1.202
0.4,1.231
0.5,1.254
0.6,1.268
0.7,1.283
0.8,1.293
0.9,1.301
1,1.308


==> plot_res/lbm/bin/mark0.csv <==
x,y
0,1.000
0.1,1.116
0.2,1.181
0.3,1.230
0.4,1.267
0.5,1.291
0.6,1.305
0.7,1.316
0.8,1.323
0.9,1.327
1,1.330


==> plot_res/lbm/bin/markpred.csv <==
x,y
0,1.328
0.1,1.329
0.2,1.329
0.3,1.330
0.4,1.330
0.5,1.330
0.6,1.330
0.7,1.330
0.8,1.330
0.9,1.330
1,1.330


==> plot_res/lbm/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.007
2000,1.014
5000,1.023
10000,1.029


==> plot_res/lbm/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.008
2000,1.014
5000,1.023
10000,1.029


==> plot_res/lbm/dis/fr.csv <==
x,y
0,1.000
100,1.217
200,1.231
500,1.247
1000,1.266
2000,1.280
5000,1.285
10000,1.287


==> plot_res/lbm/dis/ftp.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.008
2000,1.014
5000,1.023
10000,1.030


==> plot_res/lbm/dis/guardftp0.csv <==
x,y
0,1.000
100,1.003
200,1.008
500,1.017
1000,1.029
2000,1.045
5000,1.065
10000,1.074


==> plot_res/lbm/dis/guardftp5.csv <==
x,y
0,1.000
100,1.001
200,1.001
500,1.003
1000,1.009
2000,1.016
5000,1.028
10000,1.034


==> plot_res/lbm/dis/lmarker.csv <==
x,y
0,1.328
100,1.328
200,1.329
500,1.329
1000,1.329
2000,1.329
5000,1.330
10000,1.330


==> plot_res/lbm/dis/lnonmarker.csv <==
x,y
0,1.328
100,1.328
200,1.328
500,1.328
1000,1.328
2000,1.328
5000,1.328
10000,1.328


==> plot_res/lbm/dis/predmarker.csv <==
x,y
0,1.328
100,1.328
200,1.328
500,1.329
1000,1.329
2000,1.329
5000,1.330
10000,1.330


==> plot_res/lbm/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.008
20,1.013
50,1.020
100,1.021


==> plot_res/lbm/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.008
20,1.014
50,1.020
100,1.021


==> plot_res/lbm/logdis/fr.csv <==
x,y
0,1.000
10,1.280
20,1.286
50,1.288
100,1.288


==> plot_res/lbm/logdis/ftp.csv <==
x,y
0,1.000
10,1.008
20,1.014
50,1.020
100,1.022


==> plot_res/lbm/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.037
20,1.050
50,1.059
100,1.064


==> plot_res/lbm/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.009
20,1.017
50,1.024
100,1.026


==> plot_res/lbm/logdis/lmarker.csv <==
x,y
0,1.328
10,1.329
20,1.329
50,1.329
100,1.329


==> plot_res/lbm/logdis/lnonmarker.csv <==
x,y
0,1.328
10,1.328
20,1.328
50,1.328
100,1.328


==> plot_res/lbm/logdis/predmarker.csv <==
x,y
0,1.328
10,1.329
20,1.329
50,1.329
100,1.329


==> plot_res/leslie3d/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.149
0.2,1.215
0.3,1.258
0.4,1.294
0.5,1.312
0.6,1.314
0.7,1.315
0.8,1.313
0.9,1.313
1,1.313


==> plot_res/leslie3d/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.154
0.2,1.218
0.3,1.259
0.4,1.295
0.5,1.319
0.6,1.346
0.7,1.363
0.8,1.367
0.9,1.389
1,1.400


==> plot_res/leslie3d/bin/fbp.csv <==
x,y
0,1.000
0.1,1.151
0.2,1.213
0.3,1.259
0.4,1.295
0.5,1.327
0.6,1.353
0.7,1.379
0.8,1.399
0.9,1.420
1,1.439


==> plot_res/leslie3d/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.130
0.2,1.191
0.3,1.231
0.4,1.264
0.5,1.289
0.6,1.309
0.7,1.325
0.8,1.338
0.9,1.348
1,1.355


==> plot_res/leslie3d/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.124
0.2,1.185
0.3,1.236
0.4,1.273
0.5,1.303
0.6,1.332
0.7,1.356
0.8,1.379
0.9,1.397
1,1.412


==> plot_res/leslie3d/bin/mark0.csv <==
x,y
0,1.000
0.1,1.127
0.2,1.194
0.3,1.241
0.4,1.281
0.5,1.312
0.6,1.340
0.7,1.370
0.8,1.397
0.9,1.419
1,1.442


==> plot_res/leslie3d/bin/markpred.csv <==
x,y
0,1.285
0.1,1.290
0.2,1.295
0.3,1.301
0.4,1.306
0.5,1.313
0.6,1.319
0.7,1.325
0.8,1.332
0.9,1.339
1,1.345


==> plot_res/leslie3d/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.004
2000,1.011
5000,1.038
10000,1.091


==> plot_res/leslie3d/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.004
2000,1.013
5000,1.041
10000,1.091


==> plot_res/leslie3d/dis/fr.csv <==
x,y
0,1.000
100,1.117
200,1.130
500,1.156
1000,1.168
2000,1.184
5000,1.222
10000,1.258


==> plot_res/leslie3d/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.004
2000,1.012
5000,1.040
10000,1.089


==> plot_res/leslie3d/dis/guardftp0.csv <==
x,y
0,1.000
100,1.001
200,1.002
500,1.006
1000,1.013
2000,1.027
5000,1.062
10000,1.100


==> plot_res/leslie3d/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.005
2000,1.013
5000,1.043
10000,1.085


==> plot_res/leslie3d/dis/lmarker.csv <==
x,y
0,1.276
100,1.277
200,1.277
500,1.280
1000,1.284
2000,1.287
5000,1.289
10000,1.291


==> plot_res/leslie3d/dis/lnonmarker.csv <==
x,y
0,1.274
100,1.274
200,1.274
500,1.275
1000,1.277
2000,1.278
5000,1.281
10000,1.282


==> plot_res/leslie3d/dis/predmarker.csv <==
x,y
0,1.276
100,1.277
200,1.277
500,1.280
1000,1.284
2000,1.287
5000,1.289
10000,1.291


==> plot_res/leslie3d/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.041
20,1.081
50,1.114
100,1.125


==> plot_res/leslie3d/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.041
20,1.081
50,1.123
100,1.130


==> plot_res/leslie3d/logdis/fr.csv <==
x,y
0,1.000
10,1.245
20,1.271
50,1.281
100,1.286


==> plot_res/leslie3d/logdis/ftp.csv <==
x,y
0,1.000
10,1.042
20,1.080
50,1.113
100,1.127


==> plot_res/leslie3d/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.069
20,1.115
50,1.148
100,1.158


==> plot_res/leslie3d/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.045
20,1.087
50,1.125
100,1.137


==> plot_res/leslie3d/logdis/lmarker.csv <==
x,y
0,1.276
10,1.286
20,1.291
50,1.294
100,1.296


==> plot_res/leslie3d/logdis/lnonmarker.csv <==
x,y
0,1.274
10,1.279
20,1.282
50,1.284
100,1.285


==> plot_res/leslie3d/logdis/predmarker.csv <==
x,y
0,1.276
10,1.285
20,1.291
50,1.294
100,1.295


==> plot_res/libq/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.041
0.2,1.052
0.3,1.054
0.4,1.055
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.040
0.2,1.051
0.3,1.054
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/fbp.csv <==
x,y
0,1.000
0.1,1.040
0.2,1.051
0.3,1.054
0.4,1.055
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.049
0.2,1.054
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.044
0.2,1.053
0.3,1.055
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/mark0.csv <==
x,y
0,1.000
0.1,1.056
0.2,1.056
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/bin/markpred.csv <==
x,y
0,1.056
0.1,1.056
0.2,1.056
0.3,1.056
0.4,1.056
0.5,1.056
0.6,1.056
0.7,1.056
0.8,1.056
0.9,1.056
1,1.056


==> plot_res/libq/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.006


==> plot_res/libq/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.007


==> plot_res/libq/dis/fr.csv <==
x,y
0,1.000
100,1.009
200,1.019
500,1.043
1000,1.052
2000,1.055
5000,1.055
10000,1.055


==> plot_res/libq/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.003
10000,1.006


==> plot_res/libq/dis/guardftp0.csv <==
x,y
0,1.000
100,1.002
200,1.004
500,1.009
1000,1.010
2000,1.008
5000,1.008
10000,1.010


==> plot_res/libq/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.002
5000,1.005
10000,1.008


==> plot_res/libq/dis/lmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_res/libq/dis/lnonmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_res/libq/dis/predmarker.csv <==
x,y
0,1.056
100,1.056
200,1.056
500,1.056
1000,1.056
2000,1.056
5000,1.056
10000,1.056


==> plot_res/libq/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/libq/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/libq/logdis/fr.csv <==
x,y
0,1.000
10,1.052
20,1.054
50,1.054
100,1.055


==> plot_res/libq/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/libq/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.013
20,1.013
50,1.010
100,1.010


==> plot_res/libq/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.001
20,1.002
50,1.002
100,1.002


==> plot_res/libq/logdis/lmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_res/libq/logdis/lnonmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_res/libq/logdis/predmarker.csv <==
x,y
0,1.056
10,1.056
20,1.056
50,1.056
100,1.056


==> plot_res/mcf/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.200
0.2,1.308
0.3,1.341
0.4,1.342
0.5,1.342
0.6,1.342
0.7,1.343
0.8,1.343
0.9,1.342
1,1.342


==> plot_res/mcf/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.209
0.2,1.315
0.3,1.363
0.4,1.376
0.5,1.387
0.6,1.377
0.7,1.380
0.8,1.380
0.9,1.380
1,1.382


==> plot_res/mcf/bin/fbp.csv <==
x,y
0,1.000
0.1,1.201
0.2,1.311
0.3,1.399
0.4,1.476
0.5,1.543
0.6,1.603
0.7,1.659
0.8,1.710
0.9,1.758
1,1.802


==> plot_res/mcf/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.127
0.2,1.197
0.3,1.249
0.4,1.291
0.5,1.325
0.6,1.355
0.7,1.381
0.8,1.406
0.9,1.428
1,1.448


==> plot_res/mcf/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.155
0.2,1.245
0.3,1.317
0.4,1.374
0.5,1.424
0.6,1.467
0.7,1.508
0.8,1.543
0.9,1.576
1,1.606


==> plot_res/mcf/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.247
0.3,1.336
0.4,1.419
0.5,1.493
0.6,1.562
0.7,1.627
0.8,1.689
0.9,1.748
1,1.804


==> plot_res/mcf/bin/markpred.csv <==
x,y
0,1.246
0.1,1.264
0.2,1.285
0.3,1.307
0.4,1.330
0.5,1.356
0.6,1.382
0.7,1.409
0.8,1.439
0.9,1.467
1,1.497


==> plot_res/mcf/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_res/mcf/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.006


==> plot_res/mcf/dis/fr.csv <==
x,y
0,1.000
100,1.012
200,1.027
500,1.046
1000,1.061
2000,1.078
5000,1.088
10000,1.102


==> plot_res/mcf/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_res/mcf/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.005


==> plot_res/mcf/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.002
10000,1.005


==> plot_res/mcf/dis/lmarker.csv <==
x,y
0,1.224
100,1.225
200,1.226
500,1.228
1000,1.231
2000,1.233
5000,1.237
10000,1.238


==> plot_res/mcf/dis/lnonmarker.csv <==
x,y
0,1.219
100,1.220
200,1.220
500,1.220
1000,1.222
2000,1.224
5000,1.227
10000,1.229


==> plot_res/mcf/dis/predmarker.csv <==
x,y
0,1.224
100,1.225
200,1.226
500,1.228
1000,1.231
2000,1.233
5000,1.236
10000,1.238


==> plot_res/mcf/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.016
20,1.041
50,1.069
100,1.078


==> plot_res/mcf/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.015
20,1.041
50,1.070
100,1.082


==> plot_res/mcf/logdis/fr.csv <==
x,y
0,1.000
10,1.130
20,1.145
50,1.160
100,1.166


==> plot_res/mcf/logdis/ftp.csv <==
x,y
0,1.000
10,1.015
20,1.038
50,1.066
100,1.082


==> plot_res/mcf/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.014
20,1.020
50,1.022
100,1.022


==> plot_res/mcf/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.015
20,1.025
50,1.029
100,1.030


==> plot_res/mcf/logdis/lmarker.csv <==
x,y
0,1.224
10,1.232
20,1.235
50,1.237
100,1.237


==> plot_res/mcf/logdis/lnonmarker.csv <==
x,y
0,1.219
10,1.224
20,1.226
50,1.227
100,1.227


==> plot_res/mcf/logdis/predmarker.csv <==
x,y
0,1.224
10,1.231
20,1.235
50,1.236
100,1.237


==> plot_res/milc/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/bin/fbp.csv <==
x,y
0,1.000
0.1,1.010
0.2,1.012
0.3,1.013
0.4,1.013
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.012
0.2,1.013
0.3,1.013
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.011
0.2,1.013
0.3,1.013
0.4,1.014
0.5,1.013
0.6,1.013
0.7,1.014
0.8,1.013
0.9,1.014
1,1.014


==> plot_res/milc/bin/mark0.csv <==
x,y
0,1.000
0.1,1.013
0.2,1.013
0.3,1.014
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/bin/markpred.csv <==
x,y
0,1.014
0.1,1.014
0.2,1.014
0.3,1.014
0.4,1.014
0.5,1.014
0.6,1.014
0.7,1.014
0.8,1.014
0.9,1.014
1,1.014


==> plot_res/milc/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/milc/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/milc/dis/fr.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.001
2000,1.004
5000,1.010
10000,1.012


==> plot_res/milc/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.000


==> plot_res/milc/dis/guardftp0.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.001
5000,1.003
10000,1.004


==> plot_res/milc/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.000
2000,1.000
5000,1.000
10000,1.002


==> plot_res/milc/dis/lmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_res/milc/dis/lnonmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_res/milc/dis/predmarker.csv <==
x,y
0,1.014
100,1.014
200,1.014
500,1.014
1000,1.014
2000,1.014
5000,1.014
10000,1.014


==> plot_res/milc/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/milc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/milc/logdis/fr.csv <==
x,y
0,1.000
10,1.009
20,1.012
50,1.012
100,1.012


==> plot_res/milc/logdis/ftp.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.000
100,1.000


==> plot_res/milc/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.003
20,1.003
50,1.003
100,1.003


==> plot_res/milc/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.000
20,1.000
50,1.001
100,1.001


==> plot_res/milc/logdis/lmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_res/milc/logdis/lnonmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_res/milc/logdis/predmarker.csv <==
x,y
0,1.014
10,1.014
20,1.014
50,1.014
100,1.014


==> plot_res/omnetpp/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.168
0.2,1.270
0.3,1.350
0.4,1.389
0.5,1.393
0.6,1.392
0.7,1.388
0.8,1.390
0.9,1.388
1,1.387


==> plot_res/omnetpp/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.183
0.2,1.272
0.3,1.346
0.4,1.408
0.5,1.455
0.6,1.482
0.7,1.502
0.8,1.533
0.9,1.530
1,1.574


==> plot_res/omnetpp/bin/fbp.csv <==
x,y
0,1.000
0.1,1.169
0.2,1.272
0.3,1.345
0.4,1.414
0.5,1.478
0.6,1.529
0.7,1.580
0.8,1.627
0.9,1.673
1,1.710


==> plot_res/omnetpp/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.165
0.2,1.259
0.3,1.325
0.4,1.384
0.5,1.443
0.6,1.482
0.7,1.526
0.8,1.565
0.9,1.601
1,1.635


==> plot_res/omnetpp/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.150
0.2,1.252
0.3,1.330
0.4,1.396
0.5,1.458
0.6,1.510
0.7,1.558
0.8,1.603
0.9,1.646
1,1.685


==> plot_res/omnetpp/bin/mark0.csv <==
x,y
0,1.000
0.1,1.140
0.2,1.232
0.3,1.315
0.4,1.389
0.5,1.458
0.6,1.516
0.7,1.575
0.8,1.627
0.9,1.681
1,1.729


==> plot_res/omnetpp/bin/markpred.csv <==
x,y
0,1.289
0.1,1.308
0.2,1.329
0.3,1.347
0.4,1.365
0.5,1.385
0.6,1.404
0.7,1.427
0.8,1.447
0.9,1.469
1,1.492


==> plot_res/omnetpp/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.007
2000,1.033
5000,1.119
10000,1.203


==> plot_res/omnetpp/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.001
1000,1.009
2000,1.031
5000,1.131
10000,1.213


==> plot_res/omnetpp/dis/fr.csv <==
x,y
0,1.000
100,1.093
200,1.118
500,1.145
1000,1.176
2000,1.218
5000,1.287
10000,1.325


==> plot_res/omnetpp/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.008
2000,1.032
5000,1.113
10000,1.201


==> plot_res/omnetpp/dis/guardftp0.csv <==
x,y
0,1.000
100,1.004
200,1.008
500,1.018
1000,1.036
2000,1.077
5000,1.177
10000,1.244


==> plot_res/omnetpp/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.002
1000,1.011
2000,1.043
5000,1.144
10000,1.230


==> plot_res/omnetpp/dis/lmarker.csv <==
x,y
0,1.263
100,1.268
200,1.270
500,1.278
1000,1.284
2000,1.292
5000,1.309
10000,1.322


==> plot_res/omnetpp/dis/lnonmarker.csv <==
x,y
0,1.264
100,1.265
200,1.266
500,1.269
1000,1.273
2000,1.278
5000,1.297
10000,1.314


==> plot_res/omnetpp/dis/predmarker.csv <==
x,y
0,1.263
100,1.267
200,1.270
500,1.277
1000,1.282
2000,1.291
5000,1.308
10000,1.321


==> plot_res/omnetpp/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.075
20,1.130
50,1.174
100,1.192


==> plot_res/omnetpp/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.085
20,1.137
50,1.194
100,1.227


==> plot_res/omnetpp/logdis/fr.csv <==
x,y
0,1.000
10,1.259
20,1.299
50,1.322
100,1.328


==> plot_res/omnetpp/logdis/ftp.csv <==
x,y
0,1.000
10,1.071
20,1.126
50,1.169
100,1.186


==> plot_res/omnetpp/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.141
20,1.215
50,1.260
100,1.276


==> plot_res/omnetpp/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.086
20,1.160
50,1.222
100,1.235


==> plot_res/omnetpp/logdis/lmarker.csv <==
x,y
0,1.263
10,1.307
20,1.325
50,1.334
100,1.338


==> plot_res/omnetpp/logdis/lnonmarker.csv <==
x,y
0,1.264
10,1.294
20,1.311
50,1.320
100,1.320


==> plot_res/omnetpp/logdis/predmarker.csv <==
x,y
0,1.263
10,1.300
20,1.317
50,1.327
100,1.332


==> plot_res/sphinx3/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.244
0.2,1.367
0.3,1.486
0.4,1.593
0.5,1.674
0.6,1.764
0.7,1.855
0.8,1.913
0.9,1.995
1,2.052


==> plot_res/sphinx3/bin/blindoraclerfbp.csv <==
x,y
0,1.005
0.1,1.295
0.2,1.401
0.3,1.508
0.4,1.616
0.5,1.699
0.6,1.839
0.7,1.863
0.8,1.976
0.9,2.062
1,2.103


==> plot_res/sphinx3/bin/fbp.csv <==
x,y
0,1.000
0.1,1.225
0.2,1.373
0.3,1.472
0.4,1.584
0.5,1.650
0.6,1.727
0.7,1.841
0.8,1.906
0.9,1.990
1,2.066


==> plot_res/sphinx3/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.697
0.2,1.798
0.3,1.895
0.4,1.929
0.5,1.981
0.6,2.018
0.7,2.039
0.8,2.059
0.9,2.069
1,2.121


==> plot_res/sphinx3/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.210
0.2,1.314
0.3,1.405
0.4,1.485
0.5,1.539
0.6,1.589
0.7,1.651
0.8,1.692
0.9,1.731
1,1.758


==> plot_res/sphinx3/bin/mark0.csv <==
x,y
0,1.000
0.1,1.309
0.2,1.537
0.3,1.751
0.4,1.962
0.5,2.160
0.6,2.368
0.7,2.568
0.8,2.788
0.9,2.985
1,3.189


==> plot_res/sphinx3/bin/markpred.csv <==
x,y
0,1.588
0.1,1.803
0.2,1.963
0.3,2.081
0.4,2.191
0.5,2.305
0.6,2.379
0.7,2.447
0.8,2.530
0.9,2.596
1,2.652


==> plot_res/sphinx3/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.010
200,1.023
500,1.058
1000,1.107
2000,1.166
5000,1.241
10000,1.308


==> plot_res/sphinx3/dis/blindoraclerftp.csv <==
x,y
0,1.049
100,1.013
200,1.064
500,1.076
1000,1.114
2000,1.174
5000,1.250
10000,1.340


==> plot_res/sphinx3/dis/fr.csv <==
x,y
0,1.000
100,1.743
200,1.805
500,1.830
1000,1.860
2000,1.887
5000,1.925
10000,1.934


==> plot_res/sphinx3/dis/ftp.csv <==
x,y
0,1.000
100,1.010
200,1.022
500,1.060
1000,1.105
2000,1.161
5000,1.237
10000,1.301


==> plot_res/sphinx3/dis/guardftp0.csv <==
x,y
0,1.000
100,1.067
200,1.134
500,1.298
1000,1.444
2000,1.563
5000,1.690
10000,1.707


==> plot_res/sphinx3/dis/guardftp5.csv <==
x,y
0,1.000
100,1.010
200,1.023
500,1.058
1000,1.106
2000,1.169
5000,1.238
10000,1.282


==> plot_res/sphinx3/dis/lmarker.csv <==
x,y
0,1.397
100,1.522
200,1.665
500,1.916
1000,2.070
2000,2.152
5000,2.218
10000,2.240


==> plot_res/sphinx3/dis/lnonmarker.csv <==
x,y
0,1.397
100,1.467
200,1.545
500,1.673
1000,1.774
2000,1.823
5000,1.881
10000,1.911


==> plot_res/sphinx3/dis/predmarker.csv <==
x,y
0,1.397
100,1.513
200,1.647
500,1.884
1000,2.033
2000,2.139
5000,2.196
10000,2.233


==> plot_res/sphinx3/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.197
20,1.292
50,1.374
100,1.382


==> plot_res/sphinx3/logdis/blindoraclerftp.csv <==
x,y
0,1.020
10,1.216
20,1.319
50,1.387
100,1.452


==> plot_res/sphinx3/logdis/fr.csv <==
x,y
0,1.000
10,1.885
20,1.908
50,1.959
100,1.945


==> plot_res/sphinx3/logdis/ftp.csv <==
x,y
0,1.000
10,1.181
20,1.291
50,1.352
100,1.372


==> plot_res/sphinx3/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.589
20,1.698
50,1.740
100,1.755


==> plot_res/sphinx3/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.174
20,1.264
50,1.298
100,1.314


==> plot_res/sphinx3/logdis/lmarker.csv <==
x,y
0,1.397
10,2.070
20,2.157
50,2.209
100,2.214


==> plot_res/sphinx3/logdis/lnonmarker.csv <==
x,y
0,1.397
10,1.800
20,1.874
50,1.898
100,1.923


==> plot_res/sphinx3/logdis/predmarker.csv <==
x,y
0,1.397
10,1.872
20,1.992
50,2.063
100,2.089


==> plot_res/xalanc/bin/blindoracledfbp.csv <==
x,y
0,1.000
0.1,1.147
0.2,1.253
0.3,1.317
0.4,1.332
0.5,1.346
0.6,1.345
0.7,1.343
0.8,1.344
0.9,1.354
1,1.350


==> plot_res/xalanc/bin/blindoraclerfbp.csv <==
x,y
0,1.000
0.1,1.133
0.2,1.254
0.3,1.380
0.4,1.512
0.5,1.612
0.6,1.692
0.7,1.802
0.8,1.843
0.9,1.943
1,2.043


==> plot_res/xalanc/bin/fbp.csv <==
x,y
0,1.000
0.1,1.129
0.2,1.268
0.3,1.396
0.4,1.511
0.5,1.589
0.6,1.713
0.7,1.819
0.8,1.952
0.9,2.057
1,2.158


==> plot_res/xalanc/bin/guardfbp0.csv <==
x,y
0,1.000
0.1,1.128
0.2,1.223
0.3,1.263
0.4,1.331
0.5,1.391
0.6,1.434
0.7,1.461
0.8,1.486
0.9,1.531
1,1.562


==> plot_res/xalanc/bin/guardfbp5.csv <==
x,y
0,1.000
0.1,1.121
0.2,1.221
0.3,1.309
0.4,1.376
0.5,1.438
0.6,1.513
0.7,1.552
0.8,1.603
0.9,1.656
1,1.691


==> plot_res/xalanc/bin/mark0.csv <==
x,y
0,1.000
0.1,1.181
0.2,1.308
0.3,1.455
0.4,1.581
0.5,1.703
0.6,1.838
0.7,1.953
0.8,2.081
0.9,2.196
1,2.316


==> plot_res/xalanc/bin/markpred.csv <==
x,y
0,1.163
0.1,1.199
0.2,1.221
0.3,1.258
0.4,1.289
0.5,1.315
0.6,1.361
0.7,1.385
0.8,1.426
0.9,1.458
1,1.497


==> plot_res/xalanc/dis/blindoracledftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.003
2000,1.007
5000,1.023
10000,1.031


==> plot_res/xalanc/dis/blindoraclerftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.006
5000,1.018
10000,1.029


==> plot_res/xalanc/dis/fr.csv <==
x,y
0,1.000
100,1.003
200,1.012
500,1.018
1000,1.019
2000,1.030
5000,1.048
10000,1.058


==> plot_res/xalanc/dis/ftp.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.005
5000,1.024
10000,1.035


==> plot_res/xalanc/dis/guardftp0.csv <==
x,y
0,1.000
100,1.001
200,1.003
500,1.005
1000,1.005
2000,1.012
5000,1.024
10000,1.031


==> plot_res/xalanc/dis/guardftp5.csv <==
x,y
0,1.000
100,1.000
200,1.000
500,1.000
1000,1.001
2000,1.004
5000,1.024
10000,1.020


==> plot_res/xalanc/dis/lmarker.csv <==
x,y
0,1.147
100,1.153
200,1.157
500,1.165
1000,1.168
2000,1.173
5000,1.178
10000,1.187


==> plot_res/xalanc/dis/lnonmarker.csv <==
x,y
0,1.146
100,1.147
200,1.149
500,1.150
1000,1.151
2000,1.158
5000,1.168
10000,1.169


==> plot_res/xalanc/dis/predmarker.csv <==
x,y
0,1.147
100,1.152
200,1.157
500,1.159
1000,1.166
2000,1.171
5000,1.175
10000,1.181


==> plot_res/xalanc/logdis/blindoracledftp.csv <==
x,y
0,1.000
10,1.020
20,1.033
50,1.037
100,1.035


==> plot_res/xalanc/logdis/blindoraclerftp.csv <==
x,y
0,1.000
10,1.022
20,1.028
50,1.038
100,1.039


==> plot_res/xalanc/logdis/fr.csv <==
x,y
0,1.000
10,1.053
20,1.064
50,1.059
100,1.063


==> plot_res/xalanc/logdis/ftp.csv <==
x,y
0,1.000
10,1.017
20,1.028
50,1.034
100,1.039


==> plot_res/xalanc/logdis/guardftp0.csv <==
x,y
0,1.000
10,1.028
20,1.034
50,1.029
100,1.035


==> plot_res/xalanc/logdis/guardftp5.csv <==
x,y
0,1.000
10,1.023
20,1.029
50,1.031
100,1.030


==> plot_res/xalanc/logdis/lmarker.csv <==
x,y
0,1.147
10,1.173
20,1.176
50,1.182
100,1.184


==> plot_res/xalanc/logdis/lnonmarker.csv <==
x,y
0,1.146
10,1.160
20,1.166
50,1.169
100,1.170


==> plot_res/xalanc/logdis/predmarker.csv <==
x,y
0,1.147
10,1.163
20,1.174
50,1.177
100,1.178

